Channel Modeling for Multi-Receiver Molecular Communication Systems

Molecular Communication via Diffusion (MCvD) is a prominent small-scale technology, which roots from the nature. With solid analytical foundations on channel response and advanced modulation techniques, molecular single-input-single-output (SISO) systems are one of the most studied molecular networks in the literature. However, the literature is yet to provide sufficient analytical channel modeling on molecular multiple-output systems with fully absorbing receivers, {one of the common applications in the area. In this paper, a channel model for molecular single-input-multiple-output (SIMO) systems is proposed for estimating the channel response of such systems. With the model's recursive nature, the closed-form solution of the channel response of molecular 2-Rx SIMO systems is analytically derived. A simplified model with lower complexity is also presented at a cost of slightly less accurate channel estimation. The models are extended to the molecular SIMO systems with more than two receivers. The performance of the methods are evaluated for several topologies with different parameters, and the accuracy of the model is verified by comparing to computer-simulated channel estimations in terms of quantitative error metrics such as root-mean-squared error. The performance of the simplified model is verified by the amount of deviation, indicating sufficient channel modeling performance with reduced computational power.

==> data/all_scs_siso_cdf.txt <==
time    sc1_r1  sc1_r2  sc2_r1  sc2_r2  sc3_r1  sc3_r2
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.1052	0.0018	0.1753	0.0000	0.1753	0.0000
0.2000	0.1593	0.0159	0.2655	0.0003	0.2655	0.0006
0.3000	0.1874	0.0347	0.3124	0.0015	0.3124	0.0031
0.4000	0.2052	0.0524	0.3421	0.0035	0.3421	0.0075
0.5000	0.2178	0.0678	0.3631	0.0059	0.3631	0.0128
0.6000	0.2273	0.0812	0.3789	0.0086	0.3789	0.0185
0.7000	0.2348	0.0927	0.3913	0.0112	0.3913	0.0243
0.8000	0.2409	0.1028	0.4015	0.0138	0.4015	0.0299
0.9000	0.2460	0.1117	0.4100	0.0163	0.4100	0.0352
1.0000	0.2503	0.1196	0.4172	0.0187	0.4172	0.0403
1.1000	0.2541	0.1266	0.4234	0.0209	0.4234	0.0451
1.2000	0.2573	0.1330	0.4289	0.0230	0.4289	0.0496
1.3000	0.2602	0.1387	0.4337	0.0249	0.4337	0.0538
1.4000	0.2628	0.1440	0.4381	0.0268	0.4381	0.0578
1.5000	0.2652	0.1488	0.4419	0.0285	0.4419	0.0615
1.6000	0.2673	0.1532	0.4455	0.0301	0.4455	0.0650
1.7000	0.2692	0.1572	0.4487	0.0317	0.4487	0.0684
1.8000	0.2710	0.1610	0.4517	0.0331	0.4517	0.0715
1.9000	0.2726	0.1645	0.4544	0.0345	0.4544	0.0745
2.0000	0.2741	0.1678	0.4569	0.0358	0.4569	0.0773
2.1000	0.2755	0.1709	0.4592	0.0370	0.4592	0.0800
2.2000	0.2768	0.1738	0.4614	0.0382	0.4614	0.0825
2.3000	0.2781	0.1765	0.4635	0.0393	0.4635	0.0849
2.4000	0.2792	0.1791	0.4654	0.0404	0.4654	0.0872
2.5000	0.2803	0.1815	0.4672	0.0414	0.4672	0.0894
2.6000	0.2813	0.1838	0.4689	0.0424	0.4689	0.0915
2.7000	0.2823	0.1860	0.4705	0.0433	0.4705	0.0936
2.8000	0.2832	0.1881	0.4720	0.0442	0.4720	0.0955
2.9000	0.2840	0.1901	0.4734	0.0451	0.4734	0.0973
3.0000	0.2849	0.1920	0.4748	0.0459	0.4748	0.0991
3.1000	0.2856	0.1938	0.4761	0.0467	0.4761	0.1008
3.2000	0.2864	0.1955	0.4773	0.0474	0.4773	0.1024
3.3000	0.2871	0.1971	0.4785	0.0482	0.4785	0.1040
3.4000	0.2878	0.1987	0.4796	0.0489	0.4796	0.1055
3.5000	0.2884	0.2002	0.4807	0.0496	0.4807	0.1070
3.6000	0.2890	0.2017	0.4817	0.0502	0.4817	0.1084
3.7000	0.2896	0.2031	0.4827	0.0509	0.4827	0.1098
3.8000	0.2902	0.2045	0.4837	0.0515	0.4837	0.1111
3.9000	0.2908	0.2058	0.4846	0.0521	0.4846	0.1124
4.0000	0.2913	0.2070	0.4855	0.0526	0.4855	0.1136
4.1000	0.2918	0.2082	0.4864	0.0532	0.4864	0.1148
4.2000	0.2923	0.2094	0.4872	0.0537	0.4872	0.1160
4.3000	0.2928	0.2106	0.4880	0.0542	0.4880	0.1171
4.4000	0.2932	0.2117	0.4887	0.0548	0.4887	0.1182
4.5000	0.2937	0.2127	0.4895	0.0552	0.4895	0.1193
4.6000	0.2941	0.2138	0.4902	0.0557	0.4902	0.1203
4.7000	0.2945	0.2148	0.4909	0.0562	0.4909	0.1213
4.8000	0.2949	0.2157	0.4916	0.0566	0.4916	0.1223
4.9000	0.2953	0.2167	0.4922	0.0571	0.4922	0.1232
5.0000	0.2957	0.2176	0.4928	0.0575	0.4928	0.1242


==> data/comparison_data.txt <==
siso1	siso2	simres1	simres2	t
0.0000	0.0000	0.0000	0.0000	0.0090
0.0003	0.0000	0.0002	0.0000	0.0190
0.0020	0.0000	0.0016	0.0000	0.0290
0.0058	0.0001	0.0050	0.0001	0.0390
0.0111	0.0006	0.0101	0.0005	0.0490
0.0173	0.0014	0.0162	0.0013	0.0590
0.0240	0.0028	0.0228	0.0025	0.0690
0.0308	0.0046	0.0294	0.0042	0.0790
0.0375	0.0069	0.0360	0.0064	0.0890
0.0441	0.0096	0.0426	0.0090	0.0990
0.0504	0.0125	0.0489	0.0120	0.1090
0.0564	0.0157	0.0549	0.0151	0.1190
0.0622	0.0190	0.0606	0.0184	0.1290
0.0677	0.0225	0.0661	0.0219	0.1390
0.0730	0.0261	0.0713	0.0253	0.1490
0.0780	0.0297	0.0764	0.0288	0.1590
0.0827	0.0333	0.0813	0.0323	0.1690
0.0873	0.0369	0.0858	0.0359	0.1790
0.0916	0.0405	0.0901	0.0395	0.1890
0.0957	0.0441	0.0941	0.0430	0.1990
0.0996	0.0476	0.0979	0.0465	0.2090
0.1034	0.0511	0.1017	0.0500	0.2190
0.1069	0.0546	0.1052	0.0534	0.2290
0.1104	0.0580	0.1086	0.0567	0.2390
0.1137	0.0613	0.1119	0.0600	0.2490
0.1168	0.0645	0.1150	0.0633	0.2590
0.1198	0.0677	0.1179	0.0663	0.2690
0.1227	0.0708	0.1208	0.0693	0.2790
0.1255	0.0739	0.1235	0.0723	0.2890
0.1282	0.0769	0.1262	0.0752	0.2990
0.1308	0.0798	0.1287	0.0781	0.3090
0.1333	0.0827	0.1313	0.0809	0.3190
0.1357	0.0855	0.1337	0.0835	0.3290
0.1381	0.0883	0.1360	0.0861	0.3390
0.1403	0.0909	0.1382	0.0887	0.3490
0.1425	0.0936	0.1404	0.0911	0.3590
0.1446	0.0961	0.1424	0.0937	0.3690
0.1466	0.0987	0.1444	0.0960	0.3790
0.1486	0.1011	0.1464	0.0983	0.3890
0.1505	0.1035	0.1483	0.1006	0.3990
0.1524	0.1059	0.1501	0.1029	0.4090
0.1542	0.1082	0.1518	0.1051	0.4190
0.1559	0.1104	0.1535	0.1072	0.4290
0.1576	0.1126	0.1552	0.1093	0.4390
0.1593	0.1148	0.1568	0.1113	0.4490
0.1609	0.1169	0.1584	0.1133	0.4590
0.1625	0.1190	0.1598	0.1153	0.4690
0.1640	0.1210	0.1613	0.1171	0.4790
0.1655	0.1230	0.1627	0.1188	0.4890
0.1669	0.1250	0.1641	0.1206	0.4990
0.1683	0.1269	0.1655	0.1224	0.5090
0.1697	0.1288	0.1668	0.1241	0.5190
0.1710	0.1306	0.1680	0.1258	0.5290
0.1723	0.1324	0.1693	0.1275	0.5390
0.1736	0.1342	0.1704	0.1292	0.5490
0.1749	0.1360	0.1716	0.1308	0.5590
0.1761	0.1377	0.1728	0.1323	0.5690
0.1773	0.1393	0.1739	0.1339	0.5790
0.1784	0.1410	0.1750	0.1354	0.5890
0.1796	0.1426	0.1761	0.1369	0.5990
0.1807	0.1442	0.1771	0.1383	0.6090
0.1818	0.1458	0.1782	0.1396	0.6190
0.1829	0.1473	0.1791	0.1410	0.6290
0.1839	0.1488	0.1801	0.1423	0.6390
0.1849	0.1503	0.1811	0.1436	0.6490
0.1859	0.1517	0.1820	0.1449	0.6590
0.1869	0.1532	0.1830	0.1461	0.6690
0.1879	0.1546	0.1839	0.1474	0.6790
0.1888	0.1560	0.1847	0.1486	0.6890
0.1898	0.1573	0.1855	0.1498	0.6990
0.1907	0.1587	0.1864	0.1510	0.7090
0.1916	0.1600	0.1871	0.1521	0.7190
0.1924	0.1613	0.1879	0.1532	0.7290
0.1933	0.1626	0.1887	0.1543	0.7390
0.1942	0.1638	0.1895	0.1554	0.7490
0.1950	0.1651	0.1902	0.1564	0.7590
0.1958	0.1663	0.1909	0.1575	0.7690
0.1966	0.1675	0.1916	0.1585	0.7790
0.1974	0.1687	0.1923	0.1595	0.7890
0.1982	0.1698	0.1930	0.1604	0.7990
0.1989	0.1710	0.1937	0.1614	0.8090
0.1997	0.1721	0.1944	0.1624	0.8190
0.2004	0.1732	0.1950	0.1633	0.8290
0.2011	0.1743	0.1957	0.1643	0.8390
0.2019	0.1754	0.1963	0.1652	0.8490
0.2026	0.1765	0.1970	0.1661	0.8590
0.2032	0.1775	0.1976	0.1669	0.8690
0.2039	0.1786	0.1982	0.1677	0.8790
0.2046	0.1796	0.1988	0.1686	0.8890
0.2052	0.1806	0.1993	0.1694	0.8990
0.2059	0.1816	0.1999	0.1703	0.9090
0.2065	0.1826	0.2004	0.1711	0.9190
0.2072	0.1836	0.2010	0.1719	0.9290
0.2078	0.1845	0.2016	0.1727	0.9390
0.2084	0.1855	0.2021	0.1735	0.9490
0.2090	0.1864	0.2026	0.1742	0.9590
0.2096	0.1873	0.2031	0.1750	0.9690
0.2102	0.1883	0.2036	0.1758	0.9790
0.2108	0.1892	0.2040	0.1765	0.9890
0.2113	0.1900	0.2045	0.1773	0.9990
0.2119	0.1909	0.2050	0.1780	1.0090
0.2124	0.1918	0.2054	0.1787	1.0190
0.2130	0.1926	0.2059	0.1793	1.0290
0.2135	0.1935	0.2064	0.1800	1.0390
0.2141	0.1943	0.2068	0.1806	1.0490
0.2146	0.1952	0.2073	0.1813	1.0590
0.2151	0.1960	0.2077	0.1819	1.0690
0.2156	0.1968	0.2081	0.1826	1.0790
0.2161	0.1976	0.2085	0.1833	1.0890
0.2166	0.1984	0.2090	0.1839	1.0990
0.2171	0.1991	0.2094	0.1846	1.1090
0.2176	0.1999	0.2098	0.1852	1.1190
0.2181	0.2007	0.2101	0.1858	1.1290
0.2185	0.2014	0.2106	0.1863	1.1390
0.2190	0.2022	0.2109	0.1869	1.1490
0.2195	0.2029	0.2113	0.1875	1.1590
0.2199	0.2036	0.2117	0.1880	1.1690
0.2204	0.2044	0.2121	0.1885	1.1790
0.2208	0.2051	0.2124	0.1891	1.1890
0.2213	0.2058	0.2128	0.1897	1.1990
0.2217	0.2065	0.2132	0.1902	1.2090
0.2221	0.2072	0.2136	0.1907	1.2190
0.2226	0.2078	0.2139	0.1913	1.2290
0.2230	0.2085	0.2143	0.1918	1.2390
0.2234	0.2092	0.2146	0.1923	1.2490
0.2238	0.2098	0.2150	0.1929	1.2590
0.2242	0.2105	0.2153	0.1934	1.2690
0.2246	0.2111	0.2156	0.1939	1.2790
0.2250	0.2118	0.2159	0.1944	1.2890
0.2254	0.2124	0.2163	0.1949	1.2990
0.2258	0.2131	0.2166	0.1954	1.3090
0.2262	0.2137	0.2169	0.1958	1.3190
0.2266	0.2143	0.2172	0.1962	1.3290
0.2269	0.2149	0.2175	0.1967	1.3390
0.2273	0.2155	0.2178	0.1971	1.3490
0.2277	0.2161	0.2181	0.1976	1.3590
0.2281	0.2167	0.2184	0.1980	1.3690
0.2284	0.2173	0.2187	0.1984	1.3790
0.2288	0.2179	0.2190	0.1989	1.3890
0.2291	0.2184	0.2193	0.1993	1.3990
0.2295	0.2190	0.2196	0.1997	1.4090
0.2298	0.2196	0.2198	0.2002	1.4190
0.2302	0.2201	0.2201	0.2006	1.4290
0.2305	0.2207	0.2204	0.2010	1.4390
0.2308	0.2212	0.2206	0.2014	1.4490
0.2312	0.2218	0.2209	0.2018	1.4590
0.2315	0.2223	0.2212	0.2023	1.4690
0.2318	0.2229	0.2214	0.2027	1.4790
0.2322	0.2234	0.2216	0.2031	1.4890
0.2325	0.2239	0.2219	0.2035	1.4990
0.2328	0.2244	0.2222	0.2039	1.5090
0.2331	0.2250	0.2224	0.2043	1.5190
0.2334	0.2255	0.2227	0.2046	1.5290
0.2337	0.2260	0.2230	0.2050	1.5390
0.2340	0.2265	0.2232	0.2053	1.5490
0.2343	0.2270	0.2234	0.2057	1.5590
0.2346	0.2275	0.2237	0.2060	1.5690
0.2349	0.2280	0.2239	0.2064	1.5790
0.2352	0.2284	0.2241	0.2068	1.5890
0.2355	0.2289	0.2243	0.2071	1.5990
0.2358	0.2294	0.2245	0.2075	1.6090
0.2361	0.2299	0.2248	0.2078	1.6190
0.2364	0.2304	0.2250	0.2081	1.6290
0.2367	0.2308	0.2252	0.2085	1.6390
0.2370	0.2313	0.2254	0.2088	1.6490
0.2372	0.2317	0.2256	0.2092	1.6590
0.2375	0.2322	0.2258	0.2095	1.6690
0.2378	0.2326	0.2261	0.2098	1.6790
0.2381	0.2331	0.2263	0.2102	1.6890
0.2383	0.2335	0.2264	0.2105	1.6990
0.2386	0.2340	0.2266	0.2108	1.7090
0.2389	0.2344	0.2268	0.2111	1.7190
0.2391	0.2349	0.2270	0.2114	1.7290
0.2394	0.2353	0.2273	0.2117	1.7390
0.2396	0.2357	0.2275	0.2120	1.7490
0.2399	0.2361	0.2277	0.2123	1.7590
0.2401	0.2366	0.2279	0.2126	1.7690
0.2404	0.2370	0.2281	0.2129	1.7790
0.2406	0.2374	0.2282	0.2132	1.7890
0.2409	0.2378	0.2284	0.2135	1.7990
0.2411	0.2382	0.2286	0.2138	1.8090
0.2414	0.2386	0.2287	0.2140	1.8190
0.2416	0.2390	0.2289	0.2143	1.8290
0.2419	0.2394	0.2291	0.2146	1.8390
0.2421	0.2398	0.2292	0.2148	1.8490
0.2423	0.2402	0.2294	0.2151	1.8590
0.2426	0.2406	0.2296	0.2154	1.8690
0.2428	0.2410	0.2298	0.2157	1.8790
0.2430	0.2414	0.2299	0.2160	1.8890
0.2433	0.2417	0.2301	0.2163	1.8990
0.2435	0.2421	0.2303	0.2165	1.9090
0.2437	0.2425	0.2304	0.2168	1.9190
0.2439	0.2429	0.2306	0.2171	1.9290
0.2442	0.2432	0.2307	0.2173	1.9390
0.2444	0.2436	0.2309	0.2176	1.9490
0.2446	0.2440	0.2311	0.2178	1.9590
0.2448	0.2443	0.2312	0.2181	1.9690
0.2450	0.2447	0.2314	0.2184	1.9790
0.2452	0.2451	0.2315	0.2186	1.9890
0.2455	0.2454	0.2317	0.2188	1.9990
0.2457	0.2458	0.2318	0.2191	2.0090
0.2459	0.2461	0.2320	0.2193	2.0190
0.2461	0.2465	0.2321	0.2196	2.0290
0.2463	0.2468	0.2323	0.2198	2.0390
0.2465	0.2472	0.2324	0.2201	2.0490
0.2467	0.2475	0.2326	0.2204	2.0590
0.2469	0.2478	0.2327	0.2206	2.0690
0.2471	0.2482	0.2328	0.2208	2.0790
0.2473	0.2485	0.2330	0.2210	2.0890
0.2475	0.2488	0.2331	0.2213	2.0990
0.2477	0.2492	0.2333	0.2215	2.1090
0.2479	0.2495	0.2334	0.2217	2.1190
0.2481	0.2498	0.2335	0.2220	2.1290
0.2483	0.2502	0.2337	0.2222	2.1390
0.2485	0.2505	0.2338	0.2224	2.1490
0.2487	0.2508	0.2339	0.2227	2.1590
0.2488	0.2511	0.2341	0.2229	2.1690
0.2490	0.2514	0.2342	0.2232	2.1790
0.2492	0.2517	0.2344	0.2234	2.1890
0.2494	0.2521	0.2345	0.2236	2.1990
0.2496	0.2524	0.2346	0.2238	2.2090
0.2498	0.2527	0.2347	0.2240	2.2190
0.2499	0.2530	0.2349	0.2243	2.2290
0.2501	0.2533	0.2350	0.2245	2.2390
0.2503	0.2536	0.2351	0.2247	2.2490
0.2505	0.2539	0.2352	0.2249	2.2590
0.2507	0.2542	0.2353	0.2251	2.2690
0.2508	0.2545	0.2354	0.2253	2.2790
0.2510	0.2548	0.2356	0.2256	2.2890
0.2512	0.2551	0.2357	0.2257	2.2990
0.2514	0.2554	0.2358	0.2259	2.3090
0.2515	0.2557	0.2359	0.2261	2.3190
0.2517	0.2559	0.2361	0.2263	2.3290
0.2519	0.2562	0.2362	0.2265	2.3390
0.2520	0.2565	0.2363	0.2267	2.3490
0.2522	0.2568	0.2364	0.2269	2.3590
0.2524	0.2571	0.2365	0.2271	2.3690
0.2525	0.2574	0.2367	0.2273	2.3790
0.2527	0.2576	0.2368	0.2275	2.3890
0.2529	0.2579	0.2369	0.2277	2.3990
0.2530	0.2582	0.2370	0.2279	2.4090
0.2532	0.2585	0.2371	0.2280	2.4190
0.2533	0.2587	0.2372	0.2282	2.4290
0.2535	0.2590	0.2374	0.2284	2.4390
0.2537	0.2593	0.2375	0.2286	2.4490
0.2538	0.2595	0.2376	0.2288	2.4590
0.2540	0.2598	0.2377	0.2290	2.4690
0.2541	0.2601	0.2378	0.2292	2.4790
0.2543	0.2603	0.2379	0.2294	2.4890
0.2544	0.2606	0.2380	0.2296	2.4990
0.2546	0.2609	0.2381	0.2297	2.5090
0.2547	0.2611	0.2382	0.2299	2.5190
0.2549	0.2614	0.2383	0.2300	2.5290
0.2550	0.2616	0.2384	0.2302	2.5390
0.2552	0.2619	0.2385	0.2304	2.5490
0.2553	0.2621	0.2386	0.2306	2.5590
0.2555	0.2624	0.2387	0.2308	2.5690
0.2556	0.2626	0.2389	0.2309	2.5790
0.2558	0.2629	0.2389	0.2311	2.5890
0.2559	0.2631	0.2391	0.2313	2.5990
0.2561	0.2634	0.2391	0.2314	2.6090
0.2562	0.2636	0.2393	0.2316	2.6190
0.2564	0.2639	0.2394	0.2317	2.6290
0.2565	0.2641	0.2394	0.2319	2.6390
0.2566	0.2643	0.2395	0.2321	2.6490
0.2568	0.2646	0.2396	0.2322	2.6590
0.2569	0.2648	0.2397	0.2323	2.6690
0.2571	0.2651	0.2398	0.2325	2.6790
0.2572	0.2653	0.2399	0.2326	2.6890
0.2573	0.2655	0.2400	0.2328	2.6990
0.2575	0.2658	0.2401	0.2330	2.7090
0.2576	0.2660	0.2402	0.2331	2.7190
0.2577	0.2662	0.2403	0.2333	2.7290
0.2579	0.2665	0.2404	0.2334	2.7390
0.2580	0.2667	0.2405	0.2336	2.7490
0.2581	0.2669	0.2406	0.2337	2.7590
0.2583	0.2671	0.2407	0.2339	2.7690
0.2584	0.2674	0.2407	0.2341	2.7790
0.2585	0.2676	0.2408	0.2342	2.7890
0.2587	0.2678	0.2409	0.2344	2.7990
0.2588	0.2680	0.2410	0.2345	2.8090
0.2589	0.2682	0.2411	0.2347	2.8190
0.2591	0.2685	0.2412	0.2349	2.8290
0.2592	0.2687	0.2413	0.2350	2.8390
0.2593	0.2689	0.2413	0.2351	2.8490
0.2594	0.2691	0.2414	0.2352	2.8590
0.2596	0.2693	0.2415	0.2354	2.8690
0.2597	0.2695	0.2416	0.2355	2.8790
0.2598	0.2698	0.2417	0.2357	2.8890
0.2599	0.2700	0.2418	0.2358	2.8990
0.2601	0.2702	0.2418	0.2360	2.9090
0.2602	0.2704	0.2419	0.2361	2.9190
0.2603	0.2706	0.2420	0.2362	2.9290
0.2604	0.2708	0.2421	0.2364	2.9390
0.2605	0.2710	0.2422	0.2365	2.9490
0.2607	0.2712	0.2422	0.2366	2.9590
0.2608	0.2714	0.2423	0.2367	2.9690
0.2609	0.2716	0.2424	0.2369	2.9790
0.2610	0.2718	0.2425	0.2370	2.9890
0.2611	0.2720	0.2425	0.2371	2.9990
0.2612	0.2722	0.2426	0.2372	3.0090
0.2614	0.2724	0.2427	0.2373	3.0190
0.2615	0.2726	0.2428	0.2375	3.0290
0.2616	0.2728	0.2428	0.2376	3.0390
0.2617	0.2730	0.2429	0.2377	3.0490
0.2618	0.2732	0.2430	0.2379	3.0590
0.2619	0.2734	0.2431	0.2380	3.0690
0.2621	0.2736	0.2431	0.2381	3.0790
0.2622	0.2738	0.2432	0.2383	3.0890
0.2623	0.2740	0.2433	0.2384	3.0990
0.2624	0.2742	0.2434	0.2385	3.1090
0.2625	0.2744	0.2434	0.2386	3.1190
0.2626	0.2746	0.2435	0.2387	3.1290
0.2627	0.2748	0.2436	0.2388	3.1390
0.2628	0.2750	0.2436	0.2389	3.1490
0.2629	0.2751	0.2437	0.2390	3.1590
0.2630	0.2753	0.2438	0.2392	3.1690
0.2632	0.2755	0.2438	0.2393	3.1790
0.2633	0.2757	0.2439	0.2394	3.1890
0.2634	0.2759	0.2440	0.2395	3.1990
0.2635	0.2761	0.2441	0.2396	3.2090
0.2636	0.2762	0.2442	0.2398	3.2190
0.2637	0.2764	0.2442	0.2399	3.2290
0.2638	0.2766	0.2443	0.2400	3.2390
0.2639	0.2768	0.2443	0.2401	3.2490
0.2640	0.2770	0.2444	0.2403	3.2590
0.2641	0.2772	0.2445	0.2404	3.2690
0.2642	0.2773	0.2446	0.2405	3.2790
0.2643	0.2775	0.2446	0.2406	3.2890
0.2644	0.2777	0.2447	0.2407	3.2990
0.2645	0.2779	0.2448	0.2409	3.3090
0.2646	0.2780	0.2448	0.2410	3.3190
0.2647	0.2782	0.2449	0.2411	3.3290
0.2648	0.2784	0.2450	0.2412	3.3390
0.2649	0.2786	0.2450	0.2413	3.3490
0.2650	0.2787	0.2451	0.2414	3.3590
0.2651	0.2789	0.2451	0.2415	3.3690
0.2652	0.2791	0.2452	0.2416	3.3790
0.2653	0.2792	0.2453	0.2417	3.3890
0.2654	0.2794	0.2453	0.2418	3.3990
0.2655	0.2796	0.2454	0.2419	3.4090
0.2656	0.2797	0.2455	0.2420	3.4190
0.2657	0.2799	0.2455	0.2422	3.4290
0.2658	0.2801	0.2456	0.2423	3.4390
0.2659	0.2802	0.2457	0.2424	3.4490
0.2660	0.2804	0.2457	0.2425	3.4590
0.2661	0.2806	0.2458	0.2426	3.4690
0.2662	0.2807	0.2459	0.2427	3.4790
0.2663	0.2809	0.2459	0.2428	3.4890
0.2664	0.2811	0.2460	0.2429	3.4990
0.2665	0.2812	0.2460	0.2430	3.5090
0.2666	0.2814	0.2461	0.2431	3.5190
0.2666	0.2815	0.2462	0.2432	3.5290
0.2667	0.2817	0.2462	0.2433	3.5390
0.2668	0.2819	0.2463	0.2434	3.5490
0.2669	0.2820	0.2464	0.2435	3.5590
0.2670	0.2822	0.2464	0.2436	3.5690
0.2671	0.2823	0.2465	0.2437	3.5790
0.2672	0.2825	0.2465	0.2438	3.5890
0.2673	0.2826	0.2466	0.2439	3.5990
0.2674	0.2828	0.2466	0.2440	3.6090
0.2675	0.2830	0.2467	0.2441	3.6190
0.2676	0.2831	0.2468	0.2442	3.6290
0.2676	0.2833	0.2468	0.2443	3.6390
0.2677	0.2834	0.2469	0.2444	3.6490
0.2678	0.2836	0.2469	0.2445	3.6590
0.2679	0.2837	0.2470	0.2446	3.6690
0.2680	0.2839	0.2470	0.2447	3.6790
0.2681	0.2840	0.2471	0.2448	3.6890
0.2682	0.2842	0.2471	0.2449	3.6990
0.2683	0.2843	0.2472	0.2450	3.7090
0.2683	0.2845	0.2472	0.2451	3.7190
0.2684	0.2846	0.2473	0.2452	3.7290
0.2685	0.2848	0.2474	0.2453	3.7390
0.2686	0.2849	0.2474	0.2454	3.7490
0.2687	0.2851	0.2475	0.2455	3.7590
0.2688	0.2852	0.2475	0.2456	3.7690
0.2688	0.2853	0.2476	0.2457	3.7790
0.2689	0.2855	0.2476	0.2458	3.7890
0.2690	0.2856	0.2477	0.2459	3.7990
0.2691	0.2858	0.2477	0.2460	3.8090
0.2692	0.2859	0.2478	0.2461	3.8190
0.2693	0.2861	0.2478	0.2461	3.8290
0.2693	0.2862	0.2479	0.2462	3.8390
0.2694	0.2863	0.2479	0.2463	3.8490
0.2695	0.2865	0.2480	0.2464	3.8590
0.2696	0.2866	0.2480	0.2465	3.8690
0.2697	0.2868	0.2481	0.2466	3.8790
0.2697	0.2869	0.2481	0.2467	3.8890
0.2698	0.2870	0.2482	0.2468	3.8990
0.2699	0.2872	0.2482	0.2469	3.9090
0.2700	0.2873	0.2483	0.2470	3.9190
0.2701	0.2875	0.2483	0.2471	3.9290
0.2701	0.2876	0.2484	0.2471	3.9390
0.2702	0.2877	0.2484	0.2472	3.9490
0.2703	0.2879	0.2485	0.2473	3.9590
0.2704	0.2880	0.2485	0.2474	3.9690
0.2705	0.2881	0.2486	0.2475	3.9790
0.2705	0.2883	0.2486	0.2476	3.9890
0.2706	0.2884	0.2487	0.2477	3.9990
0.2707	0.2885	0.2487	0.2478	4.0090
0.2708	0.2887	0.2487	0.2479	4.0190
0.2708	0.2888	0.2488	0.2479	4.0290
0.2709	0.2889	0.2488	0.2480	4.0390
0.2710	0.2891	0.2489	0.2481	4.0490
0.2711	0.2892	0.2490	0.2482	4.0590
0.2711	0.2893	0.2490	0.2483	4.0690
0.2712	0.2895	0.2491	0.2484	4.0790
0.2713	0.2896	0.2491	0.2484	4.0890
0.2714	0.2897	0.2492	0.2485	4.0990
0.2714	0.2898	0.2492	0.2486	4.1090
0.2715	0.2900	0.2492	0.2487	4.1190
0.2716	0.2901	0.2493	0.2488	4.1290
0.2717	0.2902	0.2493	0.2489	4.1390
0.2717	0.2904	0.2494	0.2489	4.1490
0.2718	0.2905	0.2494	0.2490	4.1590
0.2719	0.2906	0.2495	0.2491	4.1690
0.2720	0.2907	0.2495	0.2492	4.1790
0.2720	0.2909	0.2496	0.2492	4.1890
0.2721	0.2910	0.2496	0.2493	4.1990
0.2722	0.2911	0.2497	0.2494	4.2090
0.2722	0.2912	0.2497	0.2495	4.2190
0.2723	0.2914	0.2497	0.2495	4.2290
0.2724	0.2915	0.2498	0.2496	4.2390
0.2724	0.2916	0.2498	0.2497	4.2490
0.2725	0.2917	0.2499	0.2498	4.2590
0.2726	0.2918	0.2499	0.2498	4.2690
0.2727	0.2920	0.2500	0.2499	4.2790
0.2727	0.2921	0.2500	0.2500	4.2890
0.2728	0.2922	0.2501	0.2501	4.2990
0.2729	0.2923	0.2501	0.2501	4.3090
0.2729	0.2925	0.2501	0.2502	4.3190
0.2730	0.2926	0.2502	0.2503	4.3290
0.2731	0.2927	0.2502	0.2504	4.3390
0.2731	0.2928	0.2503	0.2504	4.3490
0.2732	0.2929	0.2503	0.2505	4.3590
0.2733	0.2930	0.2504	0.2506	4.3690
0.2733	0.2932	0.2504	0.2507	4.3790
0.2734	0.2933	0.2504	0.2507	4.3890
0.2735	0.2934	0.2505	0.2508	4.3990
0.2735	0.2935	0.2505	0.2509	4.4090
0.2736	0.2936	0.2506	0.2510	4.4190
0.2737	0.2937	0.2506	0.2510	4.4290
0.2737	0.2939	0.2506	0.2511	4.4390
0.2738	0.2940	0.2507	0.2512	4.4490
0.2739	0.2941	0.2507	0.2513	4.4590
0.2739	0.2942	0.2508	0.2513	4.4690
0.2740	0.2943	0.2508	0.2514	4.4790
0.2741	0.2944	0.2508	0.2515	4.4890
0.2741	0.2945	0.2509	0.2515	4.4990
0.2742	0.2947	0.2509	0.2516	4.5090
0.2743	0.2948	0.2509	0.2517	4.5190
0.2743	0.2949	0.2510	0.2517	4.5290
0.2744	0.2950	0.2510	0.2518	4.5390
0.2745	0.2951	0.2511	0.2519	4.5490
0.2745	0.2952	0.2511	0.2520	4.5590
0.2746	0.2953	0.2511	0.2520	4.5690
0.2746	0.2954	0.2512	0.2521	4.5790
0.2747	0.2955	0.2512	0.2522	4.5890
0.2748	0.2957	0.2513	0.2522	4.5990
0.2748	0.2958	0.2513	0.2523	4.6090
0.2749	0.2959	0.2513	0.2524	4.6190
0.2750	0.2960	0.2514	0.2524	4.6290
0.2750	0.2961	0.2514	0.2525	4.6390
0.2751	0.2962	0.2514	0.2526	4.6490
0.2751	0.2963	0.2515	0.2526	4.6590
0.2752	0.2964	0.2515	0.2527	4.6690
0.2753	0.2965	0.2516	0.2527	4.6790
0.2753	0.2966	0.2516	0.2528	4.6890
0.2754	0.2967	0.2516	0.2529	4.6990
0.2754	0.2968	0.2517	0.2530	4.7090
0.2755	0.2969	0.2517	0.2530	4.7190
0.2756	0.2970	0.2517	0.2531	4.7290
0.2756	0.2972	0.2518	0.2531	4.7390
0.2757	0.2973	0.2518	0.2532	4.7490
0.2757	0.2974	0.2518	0.2533	4.7590
0.2758	0.2975	0.2519	0.2534	4.7690
0.2759	0.2976	0.2519	0.2534	4.7790
0.2759	0.2977	0.2519	0.2535	4.7890
0.2760	0.2978	0.2520	0.2536	4.7990
0.2760	0.2979	0.2520	0.2536	4.8090
0.2761	0.2980	0.2521	0.2537	4.8190
0.2762	0.2981	0.2521	0.2537	4.8290
0.2762	0.2982	0.2521	0.2538	4.8390
0.2763	0.2983	0.2522	0.2539	4.8490
0.2763	0.2984	0.2522	0.2539	4.8590
0.2764	0.2985	0.2522	0.2540	4.8690
0.2764	0.2986	0.2523	0.2541	4.8790
0.2765	0.2987	0.2523	0.2541	4.8890
0.2766	0.2988	0.2523	0.2542	4.8990
0.2766	0.2989	0.2524	0.2543	4.9090
0.2767	0.2990	0.2524	0.2543	4.9190
0.2767	0.2991	0.2525	0.2544	4.9290
0.2768	0.2992	0.2525	0.2545	4.9390
0.2768	0.2993	0.2525	0.2545	4.9490
0.2769	0.2994	0.2526	0.2546	4.9590
0.2770	0.2995	0.2526	0.2547	4.9690
0.2770	0.2996	0.2526	0.2547	4.9790
0.2771	0.2997	0.2527	0.2548	4.9890
0.2771	0.2998	0.2527	0.2549	4.9990


==> data/large_sc_siso_cdf.txt <==
time    rx1     rx2     rx3
0.0000	0.0000	0.0000	0.0000
0.1000	0.0441	0.0096	0.0149
0.2000	0.0957	0.0441	0.0519
0.3000	0.1282	0.0769	0.0821
0.4000	0.1505	0.1035	0.1052
0.5000	0.1669	0.1250	0.1231
0.6000	0.1796	0.1426	0.1375
0.7000	0.1898	0.1573	0.1493
0.8000	0.1982	0.1698	0.1593
0.9000	0.2052	0.1806	0.1678
1.0000	0.2113	0.1900	0.1752
1.1000	0.2166	0.1984	0.1817
1.2000	0.2213	0.2058	0.1874
1.3000	0.2254	0.2124	0.1926
1.4000	0.2291	0.2184	0.1972
1.5000	0.2325	0.2239	0.2014
1.6000	0.2355	0.2289	0.2052
1.7000	0.2383	0.2335	0.2088
1.8000	0.2409	0.2378	0.2120
1.9000	0.2433	0.2417	0.2150
2.0000	0.2455	0.2454	0.2178
2.1000	0.2475	0.2488	0.2204
2.2000	0.2494	0.2521	0.2229
2.3000	0.2512	0.2551	0.2252
2.4000	0.2529	0.2579	0.2273
2.5000	0.2544	0.2606	0.2293
2.6000	0.2559	0.2631	0.2313
2.7000	0.2573	0.2655	0.2331
2.8000	0.2587	0.2678	0.2348
2.9000	0.2599	0.2700	0.2364
3.0000	0.2611	0.2720	0.2380
3.1000	0.2623	0.2740	0.2395
3.2000	0.2634	0.2759	0.2409
3.3000	0.2644	0.2777	0.2422
3.4000	0.2654	0.2794	0.2435
3.5000	0.2664	0.2811	0.2448
3.6000	0.2673	0.2826	0.2460
3.7000	0.2682	0.2842	0.2471
3.8000	0.2690	0.2856	0.2482
3.9000	0.2698	0.2870	0.2493
4.0000	0.2706	0.2884	0.2503
4.1000	0.2714	0.2897	0.2513
4.2000	0.2721	0.2910	0.2522
4.3000	0.2728	0.2922	0.2532
4.4000	0.2735	0.2934	0.2541
4.5000	0.2741	0.2945	0.2549
4.6000	0.2748	0.2957	0.2557
4.7000	0.2754	0.2967	0.2566
4.8000	0.2760	0.2978	0.2573
4.9000	0.2766	0.2988	0.2581
5.0000	0.2771	0.2998	0.2588


==> data/model_cdfs.txt <==
time    mut1_1  mut1_2  com1_1  com1_2  mut2_1  mut2_2  com2_1  com2_2
0.0100	0.0000	0.0000	0.0002	0.0000	0.0000	0.0000	0.0003	0.0000
0.0200	0.0019	0.0000	0.0043	0.0000	0.0025	0.0000	0.0058	0.0000
0.0300	0.0082	0.0000	0.0126	0.0000	0.0110	0.0000	0.0168	0.0000
0.0400	0.0177	0.0000	0.0230	0.0000	0.0236	0.0000	0.0306	0.0000
0.0500	0.0285	0.0000	0.0340	0.0000	0.0380	0.0000	0.0453	0.0000
0.0600	0.0395	0.0000	0.0449	0.0000	0.0526	0.0000	0.0598	0.0000
0.0700	0.0501	0.0000	0.0553	0.0000	0.0668	0.0000	0.0737	0.0000
0.0800	0.0603	0.0000	0.0651	0.0001	0.0803	0.0000	0.0868	0.0000
0.0900	0.0697	0.0001	0.0742	0.0002	0.0930	0.0000	0.0990	0.0000
0.1000	0.0786	0.0002	0.0828	0.0003	0.1048	0.0000	0.1104	0.0000
0.1100	0.0868	0.0003	0.0907	0.0004	0.1158	0.0000	0.1210	0.0000
0.1200	0.0945	0.0005	0.0981	0.0007	0.1260	0.0000	0.1309	0.0000
0.1300	0.1017	0.0008	0.1051	0.0009	0.1356	0.0000	0.1401	0.0001
0.1400	0.1084	0.0011	0.1115	0.0013	0.1445	0.0001	0.1487	0.0001
0.1500	0.1146	0.0014	0.1176	0.0016	0.1528	0.0001	0.1568	0.0001
0.1600	0.1205	0.0018	0.1232	0.0021	0.1606	0.0002	0.1643	0.0002
0.1700	0.1260	0.0023	0.1286	0.0025	0.1679	0.0002	0.1714	0.0003
0.1800	0.1311	0.0028	0.1336	0.0031	0.1748	0.0003	0.1781	0.0004
0.1900	0.1360	0.0033	0.1383	0.0036	0.1813	0.0004	0.1844	0.0005
0.2000	0.1406	0.0039	0.1428	0.0042	0.1875	0.0006	0.1904	0.0007
0.2100	0.1450	0.0045	0.1470	0.0048	0.1933	0.0007	0.1961	0.0008
0.2200	0.1491	0.0051	0.1511	0.0055	0.1988	0.0009	0.2014	0.0010
0.2300	0.1530	0.0058	0.1549	0.0062	0.2040	0.0011	0.2065	0.0012
0.2400	0.1567	0.0064	0.1585	0.0068	0.2090	0.0013	0.2114	0.0014
0.2500	0.1603	0.0071	0.1620	0.0076	0.2137	0.0015	0.2160	0.0017
0.2600	0.1637	0.0078	0.1653	0.0083	0.2182	0.0018	0.2204	0.0020
0.2700	0.1669	0.0086	0.1685	0.0090	0.2226	0.0021	0.2246	0.0022
0.2800	0.1700	0.0093	0.1715	0.0097	0.2267	0.0024	0.2286	0.0026
0.2900	0.1730	0.0100	0.1744	0.0105	0.2306	0.0027	0.2325	0.0029
0.3000	0.1758	0.0107	0.1772	0.0112	0.2344	0.0030	0.2362	0.0032
0.3100	0.1785	0.0115	0.1798	0.0120	0.2380	0.0034	0.2398	0.0036
0.3200	0.1811	0.0122	0.1824	0.0127	0.2415	0.0037	0.2432	0.0040
0.3300	0.1836	0.0130	0.1848	0.0135	0.2449	0.0041	0.2465	0.0043
0.3400	0.1861	0.0137	0.1872	0.0143	0.2481	0.0045	0.2496	0.0047
0.3500	0.1884	0.0144	0.1895	0.0150	0.2512	0.0049	0.2527	0.0051
0.3600	0.1906	0.0152	0.1917	0.0158	0.2542	0.0053	0.2556	0.0056
0.3700	0.1928	0.0159	0.1938	0.0165	0.2571	0.0057	0.2585	0.0060
0.3800	0.1949	0.0166	0.1959	0.0172	0.2599	0.0061	0.2612	0.0064
0.3900	0.1969	0.0173	0.1979	0.0180	0.2626	0.0065	0.2639	0.0069
0.4000	0.1989	0.0180	0.1998	0.0187	0.2652	0.0070	0.2664	0.0073
0.4100	0.2007	0.0187	0.2017	0.0194	0.2677	0.0074	0.2689	0.0078
0.4200	0.2026	0.0194	0.2035	0.0201	0.2702	0.0079	0.2713	0.0083
0.4300	0.2043	0.0201	0.2052	0.0208	0.2726	0.0083	0.2737	0.0087
0.4400	0.2061	0.0208	0.2069	0.0215	0.2749	0.0088	0.2760	0.0092
0.4500	0.2077	0.0215	0.2086	0.0222	0.2771	0.0092	0.2782	0.0097
0.4600	0.2093	0.0222	0.2102	0.0229	0.2793	0.0097	0.2803	0.0101
0.4700	0.2109	0.0228	0.2117	0.0236	0.2814	0.0102	0.2824	0.0106
0.4800	0.2124	0.0235	0.2132	0.0242	0.2834	0.0106	0.2844	0.0111
0.4900	0.2139	0.0241	0.2147	0.0249	0.2854	0.0111	0.2864	0.0116
0.5000	0.2154	0.0247	0.2161	0.0255	0.2873	0.0116	0.2883	0.0121
0.5100	0.2168	0.0254	0.2175	0.0262	0.2892	0.0120	0.2901	0.0126
0.5200	0.2181	0.0260	0.2189	0.0268	0.2911	0.0125	0.2919	0.0131
0.5300	0.2194	0.0266	0.2202	0.0274	0.2928	0.0130	0.2937	0.0135
0.5400	0.2207	0.0272	0.2215	0.0280	0.2946	0.0134	0.2954	0.0140
0.5500	0.2220	0.0278	0.2227	0.0287	0.2963	0.0139	0.2971	0.0145
0.5600	0.2232	0.0284	0.2239	0.0293	0.2979	0.0144	0.2987	0.0150
0.5700	0.2244	0.0290	0.2251	0.0298	0.2996	0.0148	0.3003	0.0155
0.5800	0.2256	0.0295	0.2263	0.0304	0.3011	0.0153	0.3019	0.0160
0.5900	0.2267	0.0301	0.2274	0.0310	0.3027	0.0158	0.3034	0.0164
0.6000	0.2278	0.0306	0.2285	0.0316	0.3042	0.0162	0.3049	0.0169
0.6100	0.2289	0.0312	0.2296	0.0321	0.3057	0.0167	0.3064	0.0174
0.6200	0.2300	0.0317	0.2307	0.0327	0.3071	0.0171	0.3078	0.0179
0.6300	0.2310	0.0322	0.2317	0.0332	0.3085	0.0176	0.3092	0.0183
0.6400	0.2320	0.0328	0.2327	0.0337	0.3099	0.0181	0.3106	0.0188
0.6500	0.2330	0.0333	0.2337	0.0343	0.3112	0.0185	0.3119	0.0193
0.6600	0.2340	0.0338	0.2347	0.0348	0.3125	0.0189	0.3132	0.0197
0.6700	0.2350	0.0343	0.2356	0.0353	0.3138	0.0194	0.3145	0.0202
0.6800	0.2359	0.0348	0.2366	0.0358	0.3151	0.0198	0.3158	0.0207
0.6900	0.2368	0.0353	0.2375	0.0363	0.3163	0.0203	0.3170	0.0211
0.7000	0.2377	0.0358	0.2384	0.0368	0.3175	0.0207	0.3182	0.0216
0.7100	0.2386	0.0362	0.2392	0.0373	0.3187	0.0211	0.3194	0.0220
0.7200	0.2394	0.0367	0.2401	0.0378	0.3199	0.0216	0.3205	0.0224
0.7300	0.2402	0.0372	0.2409	0.0382	0.3210	0.0220	0.3217	0.0229
0.7400	0.2411	0.0376	0.2418	0.0387	0.3221	0.0224	0.3228	0.0233
0.7500	0.2419	0.0381	0.2426	0.0392	0.3232	0.0228	0.3239	0.0238
0.7600	0.2427	0.0385	0.2434	0.0396	0.3243	0.0232	0.3249	0.0242
0.7700	0.2434	0.0389	0.2441	0.0401	0.3254	0.0236	0.3260	0.0246
0.7800	0.2442	0.0394	0.2449	0.0405	0.3264	0.0241	0.3270	0.0250
0.7900	0.2449	0.0398	0.2456	0.0409	0.3274	0.0245	0.3280	0.0255
0.8000	0.2457	0.0402	0.2464	0.0414	0.3284	0.0249	0.3290	0.0259
0.8100	0.2464	0.0406	0.2471	0.0418	0.3294	0.0253	0.3300	0.0263
0.8200	0.2471	0.0410	0.2478	0.0422	0.3304	0.0257	0.3310	0.0267
0.8300	0.2478	0.0414	0.2485	0.0426	0.3313	0.0260	0.3319	0.0271
0.8400	0.2484	0.0418	0.2492	0.0430	0.3322	0.0264	0.3329	0.0275
0.8500	0.2491	0.0422	0.2498	0.0434	0.3331	0.0268	0.3338	0.0279
0.8600	0.2498	0.0426	0.2505	0.0438	0.3340	0.0272	0.3347	0.0283
0.8700	0.2504	0.0430	0.2512	0.0442	0.3349	0.0276	0.3355	0.0287
0.8800	0.2510	0.0434	0.2518	0.0446	0.3358	0.0279	0.3364	0.0291
0.8900	0.2517	0.0437	0.2524	0.0450	0.3366	0.0283	0.3373	0.0295
0.9000	0.2523	0.0441	0.2530	0.0454	0.3375	0.0287	0.3381	0.0298
0.9100	0.2529	0.0445	0.2536	0.0457	0.3383	0.0290	0.3389	0.0302
0.9200	0.2535	0.0448	0.2542	0.0461	0.3391	0.0294	0.3398	0.0306
0.9300	0.2540	0.0452	0.2548	0.0465	0.3399	0.0298	0.3406	0.0310
0.9400	0.2546	0.0455	0.2554	0.0468	0.3407	0.0301	0.3414	0.0313
0.9500	0.2552	0.0459	0.2560	0.0472	0.3415	0.0305	0.3421	0.0317
0.9600	0.2557	0.0462	0.2565	0.0475	0.3422	0.0308	0.3429	0.0321
0.9700	0.2563	0.0465	0.2571	0.0479	0.3430	0.0312	0.3437	0.0324
0.9800	0.2568	0.0469	0.2576	0.0482	0.3437	0.0315	0.3444	0.0328
0.9900	0.2573	0.0472	0.2581	0.0485	0.3445	0.0318	0.3451	0.0331
1.0000	0.2578	0.0475	0.2587	0.0489	0.3452	0.0322	0.3458	0.0335
1.0100	0.2584	0.0478	0.2592	0.0492	0.3459	0.0325	0.3466	0.0338
1.0200	0.2589	0.0482	0.2597	0.0495	0.3466	0.0328	0.3473	0.0342
1.0300	0.2594	0.0485	0.2602	0.0498	0.3473	0.0332	0.3480	0.0345
1.0400	0.2598	0.0488	0.2607	0.0502	0.3479	0.0335	0.3486	0.0348
1.0500	0.2603	0.0491	0.2612	0.0505	0.3486	0.0338	0.3493	0.0352
1.0600	0.2608	0.0494	0.2617	0.0508	0.3493	0.0341	0.3500	0.0355
1.0700	0.2613	0.0497	0.2621	0.0511	0.3499	0.0344	0.3506	0.0358
1.0800	0.2617	0.0500	0.2626	0.0514	0.3505	0.0347	0.3513	0.0361
1.0900	0.2622	0.0503	0.2631	0.0517	0.3512	0.0350	0.3519	0.0365
1.1000	0.2626	0.0506	0.2635	0.0520	0.3518	0.0354	0.3525	0.0368
1.1100	0.2631	0.0508	0.2640	0.0523	0.3524	0.0357	0.3531	0.0371
1.1200	0.2635	0.0511	0.2644	0.0526	0.3530	0.0360	0.3538	0.0374
1.1300	0.2639	0.0514	0.2649	0.0529	0.3536	0.0363	0.3544	0.0377
1.1400	0.2644	0.0517	0.2653	0.0531	0.3542	0.0365	0.3550	0.0380
1.1500	0.2648	0.0520	0.2657	0.0534	0.3548	0.0368	0.3555	0.0383
1.1600	0.2652	0.0522	0.2661	0.0537	0.3553	0.0371	0.3561	0.0386
1.1700	0.2656	0.0525	0.2665	0.0540	0.3559	0.0374	0.3567	0.0389
1.1800	0.2660	0.0528	0.2669	0.0542	0.3565	0.0377	0.3573	0.0392
1.1900	0.2664	0.0530	0.2674	0.0545	0.3570	0.0380	0.3578	0.0395
1.2000	0.2668	0.0533	0.2677	0.0548	0.3576	0.0383	0.3584	0.0398
1.2100	0.2672	0.0535	0.2681	0.0550	0.3581	0.0385	0.3589	0.0401
1.2200	0.2676	0.0538	0.2685	0.0553	0.3586	0.0388	0.3594	0.0404
1.2300	0.2679	0.0540	0.2689	0.0555	0.3591	0.0391	0.3600	0.0407
1.2400	0.2683	0.0543	0.2693	0.0558	0.3597	0.0393	0.3605	0.0409
1.2500	0.2687	0.0545	0.2697	0.0561	0.3602	0.0396	0.3610	0.0412
1.2600	0.2690	0.0548	0.2700	0.0563	0.3607	0.0399	0.3615	0.0415
1.2700	0.2694	0.0550	0.2704	0.0565	0.3612	0.0401	0.3620	0.0418
1.2800	0.2698	0.0553	0.2708	0.0568	0.3617	0.0404	0.3625	0.0420
1.2900	0.2701	0.0555	0.2711	0.0570	0.3621	0.0407	0.3630	0.0423
1.3000	0.2704	0.0557	0.2715	0.0573	0.3626	0.0409	0.3635	0.0426
1.3100	0.2708	0.0560	0.2718	0.0575	0.3631	0.0412	0.3640	0.0428
1.3200	0.2711	0.0562	0.2722	0.0577	0.3636	0.0414	0.3645	0.0431
1.3300	0.2715	0.0564	0.2725	0.0580	0.3640	0.0417	0.3649	0.0433
1.3400	0.2718	0.0566	0.2728	0.0582	0.3645	0.0419	0.3654	0.0436
1.3500	0.2721	0.0569	0.2732	0.0584	0.3649	0.0422	0.3659	0.0439
1.3600	0.2724	0.0571	0.2735	0.0587	0.3654	0.0424	0.3663	0.0441
1.3700	0.2728	0.0573	0.2738	0.0589	0.3658	0.0426	0.3668	0.0444
1.3800	0.2731	0.0575	0.2741	0.0591	0.3663	0.0429	0.3672	0.0446
1.3900	0.2734	0.0577	0.2744	0.0593	0.3667	0.0431	0.3676	0.0449
1.4000	0.2737	0.0579	0.2748	0.0595	0.3671	0.0434	0.3681	0.0451
1.4100	0.2740	0.0582	0.2751	0.0598	0.3675	0.0436	0.3685	0.0453
1.4200	0.2743	0.0584	0.2754	0.0600	0.3680	0.0438	0.3689	0.0456
1.4300	0.2746	0.0586	0.2757	0.0602	0.3684	0.0440	0.3694	0.0458
1.4400	0.2749	0.0588	0.2760	0.0604	0.3688	0.0443	0.3698	0.0461
1.4500	0.2752	0.0590	0.2763	0.0606	0.3692	0.0445	0.3702	0.0463
1.4600	0.2755	0.0592	0.2766	0.0608	0.3696	0.0447	0.3706	0.0465
1.4700	0.2757	0.0594	0.2769	0.0610	0.3700	0.0449	0.3710	0.0468
1.4800	0.2760	0.0596	0.2771	0.0612	0.3704	0.0452	0.3714	0.0470
1.4900	0.2763	0.0598	0.2774	0.0614	0.3707	0.0454	0.3718	0.0472
1.5000	0.2766	0.0600	0.2777	0.0616	0.3711	0.0456	0.3722	0.0474
1.5100	0.2768	0.0601	0.2780	0.0618	0.3715	0.0458	0.3726	0.0477
1.5200	0.2771	0.0603	0.2783	0.0620	0.3719	0.0460	0.3730	0.0479
1.5300	0.2774	0.0605	0.2785	0.0622	0.3723	0.0462	0.3733	0.0481
1.5400	0.2776	0.0607	0.2788	0.0624	0.3726	0.0464	0.3737	0.0483
1.5500	0.2779	0.0609	0.2791	0.0626	0.3730	0.0467	0.3741	0.0485
1.5600	0.2782	0.0611	0.2793	0.0627	0.3733	0.0469	0.3745	0.0487
1.5700	0.2784	0.0613	0.2796	0.0629	0.3737	0.0471	0.3748	0.0490
1.5800	0.2787	0.0614	0.2799	0.0631	0.3740	0.0473	0.3752	0.0492
1.5900	0.2789	0.0616	0.2801	0.0633	0.3744	0.0475	0.3755	0.0494
1.6000	0.2792	0.0618	0.2804	0.0635	0.3747	0.0477	0.3759	0.0496
1.6100	0.2794	0.0620	0.2806	0.0637	0.3751	0.0479	0.3762	0.0498
1.6200	0.2797	0.0621	0.2809	0.0638	0.3754	0.0481	0.3766	0.0500
1.6300	0.2799	0.0623	0.2811	0.0640	0.3758	0.0483	0.3769	0.0502
1.6400	0.2801	0.0625	0.2814	0.0642	0.3761	0.0485	0.3773	0.0504
1.6500	0.2804	0.0627	0.2816	0.0644	0.3764	0.0487	0.3776	0.0506
1.6600	0.2806	0.0628	0.2818	0.0645	0.3767	0.0488	0.3779	0.0508
1.6700	0.2809	0.0630	0.2821	0.0647	0.3771	0.0490	0.3783	0.0510
1.6800	0.2811	0.0632	0.2823	0.0649	0.3774	0.0492	0.3786	0.0512
1.6900	0.2813	0.0633	0.2825	0.0650	0.3777	0.0494	0.3789	0.0514
1.7000	0.2815	0.0635	0.2828	0.0652	0.3780	0.0496	0.3792	0.0516
1.7100	0.2818	0.0637	0.2830	0.0654	0.3783	0.0498	0.3796	0.0518
1.7200	0.2820	0.0638	0.2832	0.0655	0.3786	0.0500	0.3799	0.0520
1.7300	0.2822	0.0640	0.2834	0.0657	0.3789	0.0501	0.3802	0.0521
1.7400	0.2824	0.0641	0.2837	0.0659	0.3792	0.0503	0.3805	0.0523
1.7500	0.2826	0.0643	0.2839	0.0660	0.3795	0.0505	0.3808	0.0525
1.7600	0.2828	0.0644	0.2841	0.0662	0.3798	0.0507	0.3811	0.0527
1.7700	0.2831	0.0646	0.2843	0.0663	0.3801	0.0509	0.3814	0.0529
1.7800	0.2833	0.0648	0.2845	0.0665	0.3804	0.0510	0.3817	0.0531
1.7900	0.2835	0.0649	0.2848	0.0666	0.3807	0.0512	0.3820	0.0532
1.8000	0.2837	0.0651	0.2850	0.0668	0.3810	0.0514	0.3823	0.0534
1.8100	0.2839	0.0652	0.2852	0.0670	0.3813	0.0515	0.3826	0.0536
1.8200	0.2841	0.0654	0.2854	0.0671	0.3816	0.0517	0.3829	0.0538
1.8300	0.2843	0.0655	0.2856	0.0673	0.3818	0.0519	0.3832	0.0539
1.8400	0.2845	0.0657	0.2858	0.0674	0.3821	0.0521	0.3835	0.0541
1.8500	0.2847	0.0658	0.2860	0.0676	0.3824	0.0522	0.3837	0.0543
1.8600	0.2849	0.0659	0.2862	0.0677	0.3827	0.0524	0.3840	0.0545
1.8700	0.2851	0.0661	0.2864	0.0678	0.3829	0.0525	0.3843	0.0546
1.8800	0.2853	0.0662	0.2866	0.0680	0.3832	0.0527	0.3846	0.0548
1.8900	0.2855	0.0664	0.2868	0.0681	0.3835	0.0529	0.3848	0.0550
1.9000	0.2856	0.0665	0.2870	0.0683	0.3837	0.0530	0.3851	0.0551
1.9100	0.2858	0.0666	0.2872	0.0684	0.3840	0.0532	0.3854	0.0553
1.9200	0.2860	0.0668	0.2874	0.0686	0.3842	0.0534	0.3856	0.0555
1.9300	0.2862	0.0669	0.2875	0.0687	0.3845	0.0535	0.3859	0.0556
1.9400	0.2864	0.0671	0.2877	0.0688	0.3847	0.0537	0.3862	0.0558
1.9500	0.2866	0.0672	0.2879	0.0690	0.3850	0.0538	0.3864	0.0559
1.9600	0.2867	0.0673	0.2881	0.0691	0.3852	0.0540	0.3867	0.0561
1.9700	0.2869	0.0675	0.2883	0.0693	0.3855	0.0541	0.3869	0.0563
1.9800	0.2871	0.0676	0.2885	0.0694	0.3857	0.0543	0.3872	0.0564
1.9900	0.2873	0.0677	0.2886	0.0695	0.3860	0.0544	0.3874	0.0566
2.0000	0.2875	0.0679	0.2888	0.0697	0.3862	0.0546	0.3877	0.0567
2.0100	0.2876	0.0680	0.2890	0.0698	0.3865	0.0547	0.3879	0.0569
2.0200	0.2878	0.0681	0.2892	0.0699	0.3867	0.0549	0.3882	0.0570
2.0300	0.2880	0.0682	0.2893	0.0700	0.3869	0.0550	0.3884	0.0572
2.0400	0.2881	0.0684	0.2895	0.0702	0.3872	0.0552	0.3887	0.0573
2.0500	0.2883	0.0685	0.2897	0.0703	0.3874	0.0553	0.3889	0.0575
2.0600	0.2885	0.0686	0.2899	0.0704	0.3876	0.0555	0.3891	0.0576
2.0700	0.2886	0.0687	0.2900	0.0706	0.3879	0.0556	0.3894	0.0578
2.0800	0.2888	0.0689	0.2902	0.0707	0.3881	0.0558	0.3896	0.0579
2.0900	0.2890	0.0690	0.2904	0.0708	0.3883	0.0559	0.3898	0.0581
2.1000	0.2891	0.0691	0.2905	0.0709	0.3885	0.0560	0.3901	0.0582
2.1100	0.2893	0.0692	0.2907	0.0711	0.3888	0.0562	0.3903	0.0584
2.1200	0.2894	0.0694	0.2909	0.0712	0.3890	0.0563	0.3905	0.0585
2.1300	0.2896	0.0695	0.2910	0.0713	0.3892	0.0565	0.3907	0.0587
2.1400	0.2898	0.0696	0.2912	0.0714	0.3894	0.0566	0.3910	0.0588
2.1500	0.2899	0.0697	0.2913	0.0715	0.3896	0.0567	0.3912	0.0590
2.1600	0.2901	0.0698	0.2915	0.0717	0.3898	0.0569	0.3914	0.0591
2.1700	0.2902	0.0699	0.2916	0.0718	0.3900	0.0570	0.3916	0.0592
2.1800	0.2904	0.0701	0.2918	0.0719	0.3903	0.0571	0.3918	0.0594
2.1900	0.2905	0.0702	0.2920	0.0720	0.3905	0.0573	0.3921	0.0595
2.2000	0.2907	0.0703	0.2921	0.0721	0.3907	0.0574	0.3923	0.0596
2.2100	0.2908	0.0704	0.2923	0.0722	0.3909	0.0575	0.3925	0.0598
2.2200	0.2910	0.0705	0.2924	0.0724	0.3911	0.0577	0.3927	0.0599
2.2300	0.2911	0.0706	0.2926	0.0725	0.3913	0.0578	0.3929	0.0600
2.2400	0.2913	0.0707	0.2927	0.0726	0.3915	0.0579	0.3931	0.0602
2.2500	0.2914	0.0709	0.2929	0.0727	0.3917	0.0581	0.3933	0.0603
2.2600	0.2915	0.0710	0.2930	0.0728	0.3919	0.0582	0.3935	0.0604
2.2700	0.2917	0.0711	0.2932	0.0729	0.3921	0.0583	0.3937	0.0606
2.2800	0.2918	0.0712	0.2933	0.0730	0.3923	0.0584	0.3939	0.0607
2.2900	0.2920	0.0713	0.2934	0.0731	0.3925	0.0586	0.3941	0.0608
2.3000	0.2921	0.0714	0.2936	0.0733	0.3927	0.0587	0.3943	0.0610
2.3100	0.2922	0.0715	0.2937	0.0734	0.3928	0.0588	0.3945	0.0611
2.3200	0.2924	0.0716	0.2939	0.0735	0.3930	0.0589	0.3947	0.0612
2.3300	0.2925	0.0717	0.2940	0.0736	0.3932	0.0591	0.3949	0.0613
2.3400	0.2927	0.0718	0.2941	0.0737	0.3934	0.0592	0.3951	0.0615
2.3500	0.2928	0.0719	0.2943	0.0738	0.3936	0.0593	0.3953	0.0616
2.3600	0.2929	0.0720	0.2944	0.0739	0.3938	0.0594	0.3955	0.0617
2.3700	0.2931	0.0721	0.2946	0.0740	0.3940	0.0595	0.3957	0.0618
2.3800	0.2932	0.0722	0.2947	0.0741	0.3941	0.0597	0.3959	0.0620
2.3900	0.2933	0.0723	0.2948	0.0742	0.3943	0.0598	0.3961	0.0621
2.4000	0.2935	0.0724	0.2950	0.0743	0.3945	0.0599	0.3962	0.0622
2.4100	0.2936	0.0725	0.2951	0.0744	0.3947	0.0600	0.3964	0.0623
2.4200	0.2937	0.0726	0.2952	0.0745	0.3949	0.0601	0.3966	0.0624
2.4300	0.2938	0.0727	0.2954	0.0746	0.3950	0.0602	0.3968	0.0626
2.4400	0.2940	0.0728	0.2955	0.0747	0.3952	0.0604	0.3970	0.0627
2.4500	0.2941	0.0729	0.2956	0.0748	0.3954	0.0605	0.3972	0.0628
2.4600	0.2942	0.0730	0.2957	0.0749	0.3956	0.0606	0.3973	0.0629
2.4700	0.2943	0.0731	0.2959	0.0750	0.3957	0.0607	0.3975	0.0630
2.4800	0.2945	0.0732	0.2960	0.0751	0.3959	0.0608	0.3977	0.0632
2.4900	0.2946	0.0733	0.2961	0.0752	0.3961	0.0609	0.3979	0.0633
2.5000	0.2947	0.0734	0.2962	0.0753	0.3962	0.0610	0.3980	0.0634
2.5100	0.2948	0.0735	0.2964	0.0754	0.3964	0.0612	0.3982	0.0635
2.5200	0.2950	0.0736	0.2965	0.0755	0.3966	0.0613	0.3984	0.0636
2.5300	0.2951	0.0737	0.2966	0.0756	0.3967	0.0614	0.3985	0.0637
2.5400	0.2952	0.0738	0.2967	0.0757	0.3969	0.0615	0.3987	0.0638
2.5500	0.2953	0.0739	0.2969	0.0758	0.3971	0.0616	0.3989	0.0639
2.5600	0.2954	0.0740	0.2970	0.0759	0.3972	0.0617	0.3990	0.0641
2.5700	0.2955	0.0741	0.2971	0.0760	0.3974	0.0618	0.3992	0.0642
2.5800	0.2957	0.0742	0.2972	0.0761	0.3975	0.0619	0.3994	0.0643
2.5900	0.2958	0.0743	0.2973	0.0762	0.3977	0.0620	0.3995	0.0644
2.6000	0.2959	0.0744	0.2975	0.0762	0.3979	0.0621	0.3997	0.0645
2.6100	0.2960	0.0744	0.2976	0.0763	0.3980	0.0622	0.3999	0.0646
2.6200	0.2961	0.0745	0.2977	0.0764	0.3982	0.0623	0.4000	0.0647
2.6300	0.2962	0.0746	0.2978	0.0765	0.3983	0.0624	0.4002	0.0648
2.6400	0.2963	0.0747	0.2979	0.0766	0.3985	0.0625	0.4004	0.0649
2.6500	0.2965	0.0748	0.2980	0.0767	0.3986	0.0626	0.4005	0.0650
2.6600	0.2966	0.0749	0.2981	0.0768	0.3988	0.0627	0.4007	0.0651
2.6700	0.2967	0.0750	0.2983	0.0769	0.3989	0.0629	0.4008	0.0652
2.6800	0.2968	0.0751	0.2984	0.0770	0.3991	0.0630	0.4010	0.0653
2.6900	0.2969	0.0751	0.2985	0.0770	0.3992	0.0631	0.4011	0.0654
2.7000	0.2970	0.0752	0.2986	0.0771	0.3994	0.0632	0.4013	0.0656
2.7100	0.2971	0.0753	0.2987	0.0772	0.3995	0.0633	0.4014	0.0657
2.7200	0.2972	0.0754	0.2988	0.0773	0.3997	0.0634	0.4016	0.0658
2.7300	0.2973	0.0755	0.2989	0.0774	0.3998	0.0635	0.4017	0.0659
2.7400	0.2974	0.0756	0.2990	0.0775	0.4000	0.0636	0.4019	0.0660
2.7500	0.2975	0.0757	0.2991	0.0776	0.4001	0.0636	0.4020	0.0661
2.7600	0.2976	0.0757	0.2992	0.0776	0.4002	0.0637	0.4022	0.0662
2.7700	0.2977	0.0758	0.2993	0.0777	0.4004	0.0638	0.4023	0.0663
2.7800	0.2978	0.0759	0.2995	0.0778	0.4005	0.0639	0.4025	0.0664
2.7900	0.2979	0.0760	0.2996	0.0779	0.4007	0.0640	0.4026	0.0665
2.8000	0.2980	0.0761	0.2997	0.0780	0.4008	0.0641	0.4028	0.0666
2.8100	0.2981	0.0761	0.2998	0.0781	0.4009	0.0642	0.4029	0.0666
2.8200	0.2982	0.0762	0.2999	0.0781	0.4011	0.0643	0.4031	0.0667
2.8300	0.2983	0.0763	0.3000	0.0782	0.4012	0.0644	0.4032	0.0668
2.8400	0.2984	0.0764	0.3001	0.0783	0.4014	0.0645	0.4033	0.0669
2.8500	0.2985	0.0765	0.3002	0.0784	0.4015	0.0646	0.4035	0.0670
2.8600	0.2986	0.0765	0.3003	0.0785	0.4016	0.0647	0.4036	0.0671
2.8700	0.2987	0.0766	0.3004	0.0785	0.4018	0.0648	0.4038	0.0672
2.8800	0.2988	0.0767	0.3005	0.0786	0.4019	0.0649	0.4039	0.0673
2.8900	0.2989	0.0768	0.3006	0.0787	0.4020	0.0650	0.4040	0.0674
2.9000	0.2990	0.0769	0.3007	0.0788	0.4022	0.0651	0.4042	0.0675
2.9100	0.2991	0.0769	0.3008	0.0789	0.4023	0.0652	0.4043	0.0676
2.9200	0.2992	0.0770	0.3009	0.0789	0.4024	0.0652	0.4044	0.0677
2.9300	0.2993	0.0771	0.3010	0.0790	0.4025	0.0653	0.4046	0.0678
2.9400	0.2994	0.0772	0.3011	0.0791	0.4027	0.0654	0.4047	0.0679
2.9500	0.2995	0.0772	0.3012	0.0792	0.4028	0.0655	0.4048	0.0680
2.9600	0.2996	0.0773	0.3013	0.0792	0.4029	0.0656	0.4050	0.0681
2.9700	0.2997	0.0774	0.3014	0.0793	0.4031	0.0657	0.4051	0.0681
2.9800	0.2998	0.0775	0.3014	0.0794	0.4032	0.0658	0.4052	0.0682
2.9900	0.2999	0.0775	0.3015	0.0795	0.4033	0.0659	0.4054	0.0683
3.0000	0.3000	0.0776	0.3016	0.0795	0.4034	0.0659	0.4055	0.0684
3.0100	0.3001	0.0777	0.3017	0.0796	0.4036	0.0660	0.4056	0.0685
3.0200	0.3002	0.0778	0.3018	0.0797	0.4037	0.0661	0.4058	0.0686
3.0300	0.3002	0.0778	0.3019	0.0798	0.4038	0.0662	0.4059	0.0687
3.0400	0.3003	0.0779	0.3020	0.0798	0.4039	0.0663	0.4060	0.0688
3.0500	0.3004	0.0780	0.3021	0.0799	0.4040	0.0664	0.4061	0.0688
3.0600	0.3005	0.0781	0.3022	0.0800	0.4042	0.0665	0.4063	0.0689
3.0700	0.3006	0.0781	0.3023	0.0801	0.4043	0.0665	0.4064	0.0690
3.0800	0.3007	0.0782	0.3024	0.0801	0.4044	0.0666	0.4065	0.0691
3.0900	0.3008	0.0783	0.3025	0.0802	0.4045	0.0667	0.4066	0.0692
3.1000	0.3009	0.0783	0.3025	0.0803	0.4046	0.0668	0.4068	0.0693
3.1100	0.3009	0.0784	0.3026	0.0803	0.4048	0.0669	0.4069	0.0694
3.1200	0.3010	0.0785	0.3027	0.0804	0.4049	0.0670	0.4070	0.0694
3.1300	0.3011	0.0785	0.3028	0.0805	0.4050	0.0670	0.4071	0.0695
3.1400	0.3012	0.0786	0.3029	0.0806	0.4051	0.0671	0.4072	0.0696
3.1500	0.3013	0.0787	0.3030	0.0806	0.4052	0.0672	0.4074	0.0697
3.1600	0.3014	0.0788	0.3031	0.0807	0.4053	0.0673	0.4075	0.0698
3.1700	0.3015	0.0788	0.3032	0.0808	0.4055	0.0674	0.4076	0.0699
3.1800	0.3015	0.0789	0.3032	0.0808	0.4056	0.0674	0.4077	0.0699
3.1900	0.3016	0.0790	0.3033	0.0809	0.4057	0.0675	0.4078	0.0700
3.2000	0.3017	0.0790	0.3034	0.0810	0.4058	0.0676	0.4079	0.0701
3.2100	0.3018	0.0791	0.3035	0.0810	0.4059	0.0677	0.4081	0.0702
3.2200	0.3019	0.0792	0.3036	0.0811	0.4060	0.0678	0.4082	0.0703
3.2300	0.3019	0.0792	0.3037	0.0812	0.4061	0.0678	0.4083	0.0703
3.2400	0.3020	0.0793	0.3037	0.0812	0.4062	0.0679	0.4084	0.0704
3.2500	0.3021	0.0794	0.3038	0.0813	0.4063	0.0680	0.4085	0.0705
3.2600	0.3022	0.0794	0.3039	0.0814	0.4065	0.0681	0.4086	0.0706
3.2700	0.3023	0.0795	0.3040	0.0814	0.4066	0.0682	0.4087	0.0707
3.2800	0.3023	0.0796	0.3041	0.0815	0.4067	0.0682	0.4089	0.0707
3.2900	0.3024	0.0796	0.3041	0.0816	0.4068	0.0683	0.4090	0.0708
3.3000	0.3025	0.0797	0.3042	0.0816	0.4069	0.0684	0.4091	0.0709
3.3100	0.3026	0.0797	0.3043	0.0817	0.4070	0.0685	0.4092	0.0710
3.3200	0.3027	0.0798	0.3044	0.0818	0.4071	0.0685	0.4093	0.0710
3.3300	0.3027	0.0799	0.3045	0.0818	0.4072	0.0686	0.4094	0.0711
3.3400	0.3028	0.0799	0.3045	0.0819	0.4073	0.0687	0.4095	0.0712
3.3500	0.3029	0.0800	0.3046	0.0820	0.4074	0.0688	0.4096	0.0713
3.3600	0.3030	0.0801	0.3047	0.0820	0.4075	0.0688	0.4097	0.0713
3.3700	0.3030	0.0801	0.3048	0.0821	0.4076	0.0689	0.4098	0.0714
3.3800	0.3031	0.0802	0.3049	0.0821	0.4077	0.0690	0.4099	0.0715
3.3900	0.3032	0.0802	0.3049	0.0822	0.4078	0.0691	0.4100	0.0716
3.4000	0.3033	0.0803	0.3050	0.0823	0.4079	0.0691	0.4102	0.0716
3.4100	0.3033	0.0804	0.3051	0.0823	0.4080	0.0692	0.4103	0.0717
3.4200	0.3034	0.0804	0.3052	0.0824	0.4081	0.0693	0.4104	0.0718
3.4300	0.3035	0.0805	0.3052	0.0825	0.4082	0.0693	0.4105	0.0719
3.4400	0.3036	0.0806	0.3053	0.0825	0.4083	0.0694	0.4106	0.0719
3.4500	0.3036	0.0806	0.3054	0.0826	0.4084	0.0695	0.4107	0.0720
3.4600	0.3037	0.0807	0.3055	0.0826	0.4085	0.0696	0.4108	0.0721
3.4700	0.3038	0.0807	0.3055	0.0827	0.4086	0.0696	0.4109	0.0722
3.4800	0.3039	0.0808	0.3056	0.0828	0.4087	0.0697	0.4110	0.0722
3.4900	0.3039	0.0809	0.3057	0.0828	0.4088	0.0698	0.4111	0.0723
3.5000	0.3040	0.0809	0.3058	0.0829	0.4089	0.0698	0.4112	0.0724
3.5100	0.3041	0.0810	0.3058	0.0829	0.4090	0.0699	0.4113	0.0724
3.5200	0.3041	0.0810	0.3059	0.0830	0.4091	0.0700	0.4114	0.0725
3.5300	0.3042	0.0811	0.3060	0.0831	0.4092	0.0700	0.4115	0.0726
3.5400	0.3043	0.0811	0.3060	0.0831	0.4093	0.0701	0.4116	0.0727
3.5500	0.3043	0.0812	0.3061	0.0832	0.4094	0.0702	0.4117	0.0727
3.5600	0.3044	0.0813	0.3062	0.0832	0.4095	0.0703	0.4118	0.0728
3.5700	0.3045	0.0813	0.3063	0.0833	0.4096	0.0703	0.4119	0.0729
3.5800	0.3046	0.0814	0.3063	0.0833	0.4097	0.0704	0.4120	0.0729
3.5900	0.3046	0.0814	0.3064	0.0834	0.4098	0.0705	0.4121	0.0730
3.6000	0.3047	0.0815	0.3065	0.0835	0.4099	0.0705	0.4122	0.0731
3.6100	0.3048	0.0816	0.3065	0.0835	0.4100	0.0706	0.4123	0.0731
3.6200	0.3048	0.0816	0.3066	0.0836	0.4100	0.0707	0.4124	0.0732
3.6300	0.3049	0.0817	0.3067	0.0836	0.4101	0.0707	0.4124	0.0733
3.6400	0.3050	0.0817	0.3067	0.0837	0.4102	0.0708	0.4125	0.0733
3.6500	0.3050	0.0818	0.3068	0.0837	0.4103	0.0709	0.4126	0.0734
3.6600	0.3051	0.0818	0.3069	0.0838	0.4104	0.0709	0.4127	0.0735
3.6700	0.3052	0.0819	0.3070	0.0839	0.4105	0.0710	0.4128	0.0735
3.6800	0.3052	0.0819	0.3070	0.0839	0.4106	0.0711	0.4129	0.0736
3.6900	0.3053	0.0820	0.3071	0.0840	0.4107	0.0711	0.4130	0.0737
3.7000	0.3054	0.0821	0.3072	0.0840	0.4108	0.0712	0.4131	0.0737
3.7100	0.3054	0.0821	0.3072	0.0841	0.4109	0.0712	0.4132	0.0738
3.7200	0.3055	0.0822	0.3073	0.0841	0.4109	0.0713	0.4133	0.0739
3.7300	0.3056	0.0822	0.3074	0.0842	0.4110	0.0714	0.4134	0.0739
3.7400	0.3056	0.0823	0.3074	0.0842	0.4111	0.0714	0.4135	0.0740
3.7500	0.3057	0.0823	0.3075	0.0843	0.4112	0.0715	0.4136	0.0741
3.7600	0.3057	0.0824	0.3075	0.0844	0.4113	0.0716	0.4136	0.0741
3.7700	0.3058	0.0824	0.3076	0.0844	0.4114	0.0716	0.4137	0.0742
3.7800	0.3059	0.0825	0.3077	0.0845	0.4115	0.0717	0.4138	0.0743
3.7900	0.3059	0.0825	0.3077	0.0845	0.4115	0.0718	0.4139	0.0743
3.8000	0.3060	0.0826	0.3078	0.0846	0.4116	0.0718	0.4140	0.0744
3.8100	0.3061	0.0826	0.3079	0.0846	0.4117	0.0719	0.4141	0.0744
3.8200	0.3061	0.0827	0.3079	0.0847	0.4118	0.0719	0.4142	0.0745
3.8300	0.3062	0.0827	0.3080	0.0847	0.4119	0.0720	0.4143	0.0746
3.8400	0.3062	0.0828	0.3081	0.0848	0.4120	0.0721	0.4143	0.0746
3.8500	0.3063	0.0828	0.3081	0.0848	0.4120	0.0721	0.4144	0.0747
3.8600	0.3064	0.0829	0.3082	0.0849	0.4121	0.0722	0.4145	0.0748
3.8700	0.3064	0.0830	0.3083	0.0849	0.4122	0.0722	0.4146	0.0748
3.8800	0.3065	0.0830	0.3083	0.0850	0.4123	0.0723	0.4147	0.0749
3.8900	0.3066	0.0831	0.3084	0.0850	0.4124	0.0724	0.4148	0.0749
3.9000	0.3066	0.0831	0.3084	0.0851	0.4125	0.0724	0.4149	0.0750
3.9100	0.3067	0.0832	0.3085	0.0851	0.4125	0.0725	0.4149	0.0751
3.9200	0.3067	0.0832	0.3086	0.0852	0.4126	0.0725	0.4150	0.0751
3.9300	0.3068	0.0833	0.3086	0.0852	0.4127	0.0726	0.4151	0.0752
3.9400	0.3069	0.0833	0.3087	0.0853	0.4128	0.0727	0.4152	0.0752
3.9500	0.3069	0.0834	0.3087	0.0853	0.4129	0.0727	0.4153	0.0753
3.9600	0.3070	0.0834	0.3088	0.0854	0.4129	0.0728	0.4154	0.0754
3.9700	0.3070	0.0835	0.3089	0.0854	0.4130	0.0728	0.4154	0.0754
3.9800	0.3071	0.0835	0.3089	0.0855	0.4131	0.0729	0.4155	0.0755
3.9900	0.3071	0.0836	0.3090	0.0855	0.4132	0.0730	0.4156	0.0755
4.0000	0.3072	0.0836	0.3090	0.0856	0.4132	0.0730	0.4157	0.0756
4.0100	0.3073	0.0837	0.3091	0.0856	0.4133	0.0731	0.4158	0.0757
4.0200	0.3073	0.0837	0.3092	0.0857	0.4134	0.0731	0.4158	0.0757
4.0300	0.3074	0.0837	0.3092	0.0857	0.4135	0.0732	0.4159	0.0758
4.0400	0.3074	0.0838	0.3093	0.0858	0.4136	0.0732	0.4160	0.0758
4.0500	0.3075	0.0838	0.3093	0.0858	0.4136	0.0733	0.4161	0.0759
4.0600	0.3075	0.0839	0.3094	0.0859	0.4137	0.0734	0.4162	0.0759
4.0700	0.3076	0.0839	0.3094	0.0859	0.4138	0.0734	0.4162	0.0760
4.0800	0.3077	0.0840	0.3095	0.0860	0.4139	0.0735	0.4163	0.0761
4.0900	0.3077	0.0840	0.3096	0.0860	0.4139	0.0735	0.4164	0.0761
4.1000	0.3078	0.0841	0.3096	0.0861	0.4140	0.0736	0.4165	0.0762
4.1100	0.3078	0.0841	0.3097	0.0861	0.4141	0.0736	0.4165	0.0762
4.1200	0.3079	0.0842	0.3097	0.0862	0.4142	0.0737	0.4166	0.0763
4.1300	0.3079	0.0842	0.3098	0.0862	0.4142	0.0738	0.4167	0.0763
4.1400	0.3080	0.0843	0.3098	0.0863	0.4143	0.0738	0.4168	0.0764
4.1500	0.3080	0.0843	0.3099	0.0863	0.4144	0.0739	0.4169	0.0765
4.1600	0.3081	0.0844	0.3100	0.0864	0.4145	0.0739	0.4169	0.0765
4.1700	0.3082	0.0844	0.3100	0.0864	0.4145	0.0740	0.4170	0.0766
4.1800	0.3082	0.0845	0.3101	0.0864	0.4146	0.0740	0.4171	0.0766
4.1900	0.3083	0.0845	0.3101	0.0865	0.4147	0.0741	0.4172	0.0767
4.2000	0.3083	0.0845	0.3102	0.0865	0.4147	0.0741	0.4172	0.0767
4.2100	0.3084	0.0846	0.3102	0.0866	0.4148	0.0742	0.4173	0.0768
4.2200	0.3084	0.0846	0.3103	0.0866	0.4149	0.0742	0.4174	0.0768
4.2300	0.3085	0.0847	0.3103	0.0867	0.4150	0.0743	0.4175	0.0769
4.2400	0.3085	0.0847	0.3104	0.0867	0.4150	0.0744	0.4175	0.0769
4.2500	0.3086	0.0848	0.3104	0.0868	0.4151	0.0744	0.4176	0.0770
4.2600	0.3086	0.0848	0.3105	0.0868	0.4152	0.0745	0.4177	0.0771
4.2700	0.3087	0.0849	0.3106	0.0869	0.4152	0.0745	0.4177	0.0771
4.2800	0.3087	0.0849	0.3106	0.0869	0.4153	0.0746	0.4178	0.0772
4.2900	0.3088	0.0850	0.3107	0.0869	0.4154	0.0746	0.4179	0.0772
4.3000	0.3088	0.0850	0.3107	0.0870	0.4154	0.0747	0.4180	0.0773
4.3100	0.3089	0.0850	0.3108	0.0870	0.4155	0.0747	0.4180	0.0773
4.3200	0.3089	0.0851	0.3108	0.0871	0.4156	0.0748	0.4181	0.0774
4.3300	0.3090	0.0851	0.3109	0.0871	0.4157	0.0748	0.4182	0.0774
4.3400	0.3090	0.0852	0.3109	0.0872	0.4157	0.0749	0.4182	0.0775
4.3500	0.3091	0.0852	0.3110	0.0872	0.4158	0.0749	0.4183	0.0775
4.3600	0.3091	0.0853	0.3110	0.0872	0.4159	0.0750	0.4184	0.0776
4.3700	0.3092	0.0853	0.3111	0.0873	0.4159	0.0750	0.4185	0.0776
4.3800	0.3092	0.0853	0.3111	0.0873	0.4160	0.0751	0.4185	0.0777
4.3900	0.3093	0.0854	0.3112	0.0874	0.4161	0.0751	0.4186	0.0777
4.4000	0.3093	0.0854	0.3112	0.0874	0.4161	0.0752	0.4187	0.0778
4.4100	0.3094	0.0855	0.3113	0.0875	0.4162	0.0752	0.4187	0.0778
4.4200	0.3094	0.0855	0.3113	0.0875	0.4163	0.0753	0.4188	0.0779
4.4300	0.3095	0.0856	0.3114	0.0876	0.4163	0.0753	0.4189	0.0779
4.4400	0.3095	0.0856	0.3114	0.0876	0.4164	0.0754	0.4189	0.0780
4.4500	0.3096	0.0856	0.3115	0.0876	0.4165	0.0754	0.4190	0.0780
4.4600	0.3096	0.0857	0.3115	0.0877	0.4165	0.0755	0.4191	0.0781
4.4700	0.3097	0.0857	0.3116	0.0877	0.4166	0.0755	0.4191	0.0781
4.4800	0.3097	0.0858	0.3116	0.0878	0.4167	0.0756	0.4192	0.0782
4.4900	0.3098	0.0858	0.3117	0.0878	0.4167	0.0756	0.4193	0.0782
4.5000	0.3098	0.0858	0.3117	0.0878	0.4168	0.0757	0.4193	0.0783
4.5100	0.3099	0.0859	0.3118	0.0879	0.4168	0.0757	0.4194	0.0783
4.5200	0.3099	0.0859	0.3118	0.0879	0.4169	0.0758	0.4195	0.0784
4.5300	0.3100	0.0860	0.3119	0.0880	0.4170	0.0758	0.4195	0.0784
4.5400	0.3100	0.0860	0.3119	0.0880	0.4170	0.0759	0.4196	0.0785
4.5500	0.3101	0.0861	0.3120	0.0880	0.4171	0.0759	0.4197	0.0785
4.5600	0.3101	0.0861	0.3120	0.0881	0.4172	0.0760	0.4197	0.0786
4.5700	0.3102	0.0861	0.3121	0.0881	0.4172	0.0760	0.4198	0.0786
4.5800	0.3102	0.0862	0.3121	0.0882	0.4173	0.0761	0.4199	0.0787
4.5900	0.3103	0.0862	0.3122	0.0882	0.4174	0.0761	0.4199	0.0787
4.6000	0.3103	0.0863	0.3122	0.0883	0.4174	0.0762	0.4200	0.0788
4.6100	0.3103	0.0863	0.3123	0.0883	0.4175	0.0762	0.4201	0.0788
4.6200	0.3104	0.0863	0.3123	0.0883	0.4175	0.0763	0.4201	0.0789
4.6300	0.3104	0.0864	0.3124	0.0884	0.4176	0.0763	0.4202	0.0789
4.6400	0.3105	0.0864	0.3124	0.0884	0.4177	0.0764	0.4203	0.0790
4.6500	0.3105	0.0865	0.3124	0.0885	0.4177	0.0764	0.4203	0.0790
4.6600	0.3106	0.0865	0.3125	0.0885	0.4178	0.0764	0.4204	0.0791
4.6700	0.3106	0.0865	0.3125	0.0885	0.4178	0.0765	0.4204	0.0791
4.6800	0.3107	0.0866	0.3126	0.0886	0.4179	0.0765	0.4205	0.0792
4.6900	0.3107	0.0866	0.3126	0.0886	0.4180	0.0766	0.4206	0.0792
4.7000	0.3108	0.0866	0.3127	0.0886	0.4180	0.0766	0.4206	0.0793
4.7100	0.3108	0.0867	0.3127	0.0887	0.4181	0.0767	0.4207	0.0793
4.7200	0.3108	0.0867	0.3128	0.0887	0.4181	0.0767	0.4208	0.0793
4.7300	0.3109	0.0868	0.3128	0.0888	0.4182	0.0768	0.4208	0.0794
4.7400	0.3109	0.0868	0.3129	0.0888	0.4183	0.0768	0.4209	0.0794
4.7500	0.3110	0.0868	0.3129	0.0888	0.4183	0.0769	0.4209	0.0795
4.7600	0.3110	0.0869	0.3130	0.0889	0.4184	0.0769	0.4210	0.0795
4.7700	0.3111	0.0869	0.3130	0.0889	0.4184	0.0770	0.4211	0.0796
4.7800	0.3111	0.0870	0.3130	0.0890	0.4185	0.0770	0.4211	0.0796
4.7900	0.3112	0.0870	0.3131	0.0890	0.4186	0.0770	0.4212	0.0797
4.8000	0.3112	0.0870	0.3131	0.0890	0.4186	0.0771	0.4212	0.0797
4.8100	0.3112	0.0871	0.3132	0.0891	0.4187	0.0771	0.4213	0.0798
4.8200	0.3113	0.0871	0.3132	0.0891	0.4187	0.0772	0.4214	0.0798
4.8300	0.3113	0.0871	0.3133	0.0891	0.4188	0.0772	0.4214	0.0798
4.8400	0.3114	0.0872	0.3133	0.0892	0.4188	0.0773	0.4215	0.0799
4.8500	0.3114	0.0872	0.3133	0.0892	0.4189	0.0773	0.4215	0.0799
4.8600	0.3115	0.0873	0.3134	0.0893	0.4190	0.0774	0.4216	0.0800
4.8700	0.3115	0.0873	0.3134	0.0893	0.4190	0.0774	0.4217	0.0800
4.8800	0.3115	0.0873	0.3135	0.0893	0.4191	0.0774	0.4217	0.0801
4.8900	0.3116	0.0874	0.3135	0.0894	0.4191	0.0775	0.4218	0.0801
4.9000	0.3116	0.0874	0.3136	0.0894	0.4192	0.0775	0.4218	0.0802
4.9100	0.3117	0.0874	0.3136	0.0894	0.4192	0.0776	0.4219	0.0802
4.9200	0.3117	0.0875	0.3136	0.0895	0.4193	0.0776	0.4220	0.0802
4.9300	0.3117	0.0875	0.3137	0.0895	0.4193	0.0777	0.4220	0.0803
4.9400	0.3118	0.0875	0.3137	0.0895	0.4194	0.0777	0.4221	0.0803
4.9500	0.3118	0.0876	0.3138	0.0896	0.4195	0.0777	0.4221	0.0804
4.9600	0.3119	0.0876	0.3138	0.0896	0.4195	0.0778	0.4222	0.0804
4.9700	0.3119	0.0877	0.3139	0.0897	0.4196	0.0778	0.4222	0.0805
4.9800	0.3120	0.0877	0.3139	0.0897	0.4196	0.0779	0.4223	0.0805
4.9900	0.3120	0.0877	0.3139	0.0897	0.4197	0.0779	0.4224	0.0805
5.0000	0.3120	0.0878	0.3140	0.0898	0.4197	0.0780	0.4224	0.0806


==> data/r1_2_r2_5_halfEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
19.471	0.0066677	0.014085	0.024366	0.0071903	0.99455		0.9998		0.96676		0.9984

==> data/r1_2_r2_5_noEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
37.681	0.0033688	0.0084776	0.013494	0.0040614	0.99786		0.99994		0.98581		0.9992

==> data/r1_2_r2_5_perf.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
0	0.011684	0.017042	0.033802	0.0084428	0.99085		0.99975		0.94694		0.99804
5	0.011026	0.016555	0.032779	0.0081468	0.99101		0.99972		0.94832		0.99793
10	0.010127	0.01576		0.030985	0.0077277	0.9922		0.99976		0.95389		0.99812
15	0.0082575	0.014615	0.02763		0.0071481	0.99354		0.9998		0.96082		0.9983
19.471	0.0066677	0.014085	0.024366	0.0071903	0.99455		0.9998		0.96676		0.9984
20	0.0071794	0.014032	0.024832	0.0071758	0.99451		0.99984		0.96707		0.99857
25	0.0053268	0.011886	0.020913	0.005776	0.99587		0.99989		0.97405		0.99878
30	0.0040508	0.010128	0.016823	0.0047904	0.99679		0.99989		0.97942		0.99887
35	0.0036621	0.0094053	0.014958	0.0045705	0.99751		0.99996		0.98378		0.99925
37.681	0.0033688	0.0084776	0.013494	0.0040614	0.99786		0.99994		0.98581		0.9992
40	0.0036052	0.007607	0.011819	0.0035227	0.998		0.99994		0.98704		0.99923
45	0.0044787	0.0064092	0.0090223	0.0028419	0.99838		0.99997		0.98965		0.99946
50	0.0038232	0.0052181	0.0081198	0.0022056	0.99876		0.99998		0.99186		0.99954
55	0.0054953	0.0043359	0.005787	0.0017928	0.99903		0.99998		0.99354		0.99963
60	0.0055572	0.0030632	0.0050786	0.001193	0.99915		0.99998		0.99465		0.99976
65	0.0064846	0.0021941	0.0046813	0.0011061	0.99922		0.99999		0.99551		0.9998
70	0.0067705	0.0018592	0.0045305	0.0011321	0.99936		0.99998		0.99633		0.9998
75	0.0065559	0.00074082	0.0044012	0.001659	0.99944		0.99999		0.99696		0.99982
80	0.0072421	0.00049165	0.0048074	0.0016161	0.99955		0.99999		0.99751		0.99987
85	0.0080586	0.00069797	0.0056292	0.0023374	0.99959		0.99999		0.99786		0.99988
90	0.0084284	0.00068647	0.006162	0.0021551	0.99962		0.99998		0.99817		0.99988
100	0.0084788	0.0011027	0.0065738	0.0023256	0.99969		0.99998		0.99861		0.99987
110	0.0087156	0.0013734	0.0071162	0.0023929	0.99971		0.99998		0.99887		0.99989
120	0.0079134	0.0014339	0.0065857	0.0022996	0.99974		0.99996		0.99908		0.99987
130	0.0088866	0.0020504	0.0076949	0.0027841	0.99978		0.99997		0.99925		0.99991
140	0.008709	0.0017932	0.0076806	0.002458	0.99971		0.99993		0.9992		0.99985
150	0.0088309	0.0017852	0.0078861	0.0023803	0.99976		0.99995		0.99935		0.9999
160	0.009128	0.0018479	0.0082475	0.0024059	0.99973		0.99994		0.99933		0.99988
170	0.0096388	0.0017532	0.0087749	0.0022891	0.99977		0.99996		0.99942		0.99991
180	0.0088191	0.0017375	0.0079788	0.0022719	0.99978		0.99994		0.99943		0.99989


==> data/r1_2_r2_5_r01_6_r02_16_180deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0005	0.0000	0.0005	0.0000	0.0004	0.0000
0.0200	0.0084	0.0000	0.0084	0.0000	0.0072	0.0000
0.0300	0.0224	0.0000	0.0224	0.0000	0.0200	0.0000
0.0400	0.0376	0.0000	0.0376	0.0000	0.0341	0.0000
0.0500	0.0521	0.0000	0.0521	0.0000	0.0479	0.0000
0.0600	0.0651	0.0001	0.0651	0.0001	0.0603	0.0001
0.0700	0.0769	0.0003	0.0769	0.0003	0.0717	0.0003
0.0800	0.0874	0.0006	0.0874	0.0006	0.0817	0.0006
0.0900	0.0968	0.0011	0.0968	0.0011	0.0908	0.0010
0.1000	0.1052	0.0018	0.1052	0.0018	0.0989	0.0017
0.1100	0.1129	0.0027	0.1129	0.0027	0.1064	0.0025
0.1200	0.1199	0.0037	0.1199	0.0037	0.1131	0.0034
0.1300	0.1263	0.0048	0.1263	0.0048	0.1192	0.0045
0.1400	0.1321	0.0062	0.1321	0.0061	0.1248	0.0058
0.1500	0.1375	0.0076	0.1375	0.0076	0.1301	0.0071
0.1600	0.1425	0.0091	0.1425	0.0091	0.1350	0.0086
0.1700	0.1472	0.0107	0.1472	0.0107	0.1395	0.0101
0.1800	0.1515	0.0124	0.1515	0.0124	0.1437	0.0117
0.1900	0.1555	0.0141	0.1555	0.0141	0.1476	0.0134
0.2000	0.1593	0.0159	0.1593	0.0159	0.1514	0.0151
0.2100	0.1629	0.0177	0.1629	0.0177	0.1548	0.0169
0.2200	0.1662	0.0195	0.1662	0.0195	0.1581	0.0187
0.2300	0.1694	0.0214	0.1694	0.0214	0.1611	0.0205
0.2400	0.1724	0.0232	0.1724	0.0232	0.1640	0.0223
0.2500	0.1752	0.0251	0.1752	0.0251	0.1667	0.0242
0.2600	0.1779	0.0269	0.1779	0.0269	0.1693	0.0259
0.2700	0.1804	0.0288	0.1804	0.0288	0.1719	0.0278
0.2800	0.1829	0.0306	0.1829	0.0306	0.1743	0.0295
0.2900	0.1852	0.0324	0.1852	0.0324	0.1764	0.0313
0.3000	0.1874	0.0342	0.1874	0.0342	0.1785	0.0330
0.3100	0.1895	0.0360	0.1895	0.0360	0.1806	0.0349
0.3200	0.1916	0.0378	0.1916	0.0378	0.1825	0.0366
0.3300	0.1935	0.0395	0.1935	0.0395	0.1844	0.0384
0.3400	0.1954	0.0412	0.1954	0.0412	0.1862	0.0401
0.3500	0.1972	0.0429	0.1972	0.0429	0.1880	0.0419
0.3600	0.1989	0.0446	0.1989	0.0446	0.1897	0.0436
0.3700	0.2006	0.0462	0.2006	0.0462	0.1913	0.0452
0.3800	0.2022	0.0478	0.2022	0.0478	0.1929	0.0468
0.3900	0.2037	0.0494	0.2037	0.0494	0.1944	0.0484
0.4000	0.2052	0.0509	0.2052	0.0509	0.1959	0.0500
0.4100	0.2067	0.0525	0.2067	0.0525	0.1973	0.0515
0.4200	0.2081	0.0540	0.2081	0.0540	0.1987	0.0530
0.4300	0.2094	0.0555	0.2094	0.0555	0.2000	0.0544
0.4400	0.2107	0.0569	0.2107	0.0569	0.2013	0.0558
0.4500	0.2120	0.0583	0.2120	0.0583	0.2025	0.0573
0.4600	0.2132	0.0597	0.2132	0.0597	0.2037	0.0587
0.4700	0.2144	0.0611	0.2144	0.0611	0.2048	0.0600
0.4800	0.2155	0.0625	0.2155	0.0625	0.2059	0.0614
0.4900	0.2166	0.0638	0.2166	0.0638	0.2070	0.0627
0.5000	0.2177	0.0651	0.2177	0.0651	0.2081	0.0640
0.5100	0.2188	0.0664	0.2188	0.0664	0.2092	0.0653
0.5200	0.2198	0.0676	0.2198	0.0676	0.2102	0.0666
0.5300	0.2208	0.0689	0.2208	0.0689	0.2111	0.0678
0.5400	0.2218	0.0701	0.2218	0.0701	0.2121	0.0690
0.5500	0.2227	0.0713	0.2227	0.0713	0.2130	0.0703
0.5600	0.2236	0.0724	0.2236	0.0724	0.2139	0.0715
0.5700	0.2245	0.0736	0.2245	0.0736	0.2148	0.0727
0.5800	0.2254	0.0747	0.2254	0.0747	0.2157	0.0739
0.5900	0.2262	0.0758	0.2262	0.0758	0.2165	0.0750
0.6000	0.2270	0.0769	0.2270	0.0769	0.2173	0.0761
0.6100	0.2279	0.0780	0.2279	0.0780	0.2181	0.0772
0.6200	0.2286	0.0790	0.2286	0.0790	0.2189	0.0782
0.6300	0.2294	0.0800	0.2294	0.0800	0.2197	0.0793
0.6400	0.2302	0.0811	0.2302	0.0811	0.2204	0.0803
0.6500	0.2309	0.0821	0.2309	0.0821	0.2211	0.0813
0.6600	0.2316	0.0830	0.2316	0.0830	0.2219	0.0823
0.6700	0.2323	0.0840	0.2323	0.0840	0.2226	0.0833
0.6800	0.2330	0.0849	0.2330	0.0849	0.2233	0.0843
0.6900	0.2337	0.0859	0.2337	0.0859	0.2239	0.0853
0.7000	0.2343	0.0868	0.2343	0.0868	0.2245	0.0862
0.7100	0.2350	0.0877	0.2349	0.0877	0.2252	0.0872
0.7200	0.2356	0.0886	0.2356	0.0886	0.2257	0.0881
0.7300	0.2362	0.0895	0.2362	0.0895	0.2264	0.0890
0.7400	0.2368	0.0903	0.2368	0.0903	0.2269	0.0899
0.7500	0.2374	0.0912	0.2374	0.0912	0.2275	0.0908
0.7600	0.2380	0.0920	0.2379	0.0920	0.2281	0.0916
0.7700	0.2385	0.0928	0.2385	0.0928	0.2286	0.0924
0.7800	0.2391	0.0936	0.2391	0.0936	0.2292	0.0932
0.7900	0.2396	0.0944	0.2396	0.0944	0.2297	0.0940
0.8000	0.2401	0.0952	0.2401	0.0952	0.2302	0.0948
0.8100	0.2407	0.0960	0.2406	0.0960	0.2307	0.0955
0.8200	0.2412	0.0967	0.2411	0.0967	0.2312	0.0963
0.8300	0.2417	0.0975	0.2416	0.0975	0.2317	0.0971
0.8400	0.2422	0.0982	0.2421	0.0982	0.2322	0.0978
0.8500	0.2427	0.0989	0.2426	0.0989	0.2327	0.0986
0.8600	0.2431	0.0996	0.2431	0.0996	0.2332	0.0993
0.8700	0.2436	0.1003	0.2436	0.1003	0.2337	0.1000
0.8800	0.2440	0.1010	0.2440	0.1010	0.2341	0.1007
0.8900	0.2445	0.1017	0.2445	0.1017	0.2346	0.1014
0.9000	0.2449	0.1024	0.2449	0.1024	0.2350	0.1021
0.9100	0.2454	0.1031	0.2453	0.1031	0.2355	0.1028
0.9200	0.2458	0.1037	0.2457	0.1037	0.2359	0.1035
0.9300	0.2462	0.1044	0.2462	0.1044	0.2363	0.1041
0.9400	0.2466	0.1050	0.2466	0.1050	0.2367	0.1048
0.9500	0.2470	0.1056	0.2470	0.1056	0.2372	0.1054
0.9600	0.2474	0.1062	0.2474	0.1062	0.2375	0.1060
0.9700	0.2478	0.1069	0.2478	0.1069	0.2379	0.1067
0.9800	0.2482	0.1075	0.2481	0.1075	0.2383	0.1073
0.9900	0.2486	0.1081	0.2485	0.1080	0.2386	0.1079
1.0000	0.2489	0.1086	0.2489	0.1086	0.2390	0.1086
1.0100	0.2493	0.1092	0.2492	0.1092	0.2394	0.1092
1.0200	0.2497	0.1098	0.2496	0.1098	0.2398	0.1098
1.0300	0.2500	0.1104	0.2499	0.1103	0.2402	0.1104
1.0400	0.2504	0.1109	0.2503	0.1109	0.2405	0.1110
1.0500	0.2507	0.1115	0.2506	0.1115	0.2409	0.1115
1.0600	0.2510	0.1120	0.2510	0.1120	0.2412	0.1120
1.0700	0.2514	0.1125	0.2513	0.1125	0.2415	0.1125
1.0800	0.2517	0.1131	0.2516	0.1131	0.2419	0.1131
1.0900	0.2520	0.1136	0.2519	0.1136	0.2422	0.1137
1.1000	0.2523	0.1141	0.2522	0.1141	0.2425	0.1142
1.1100	0.2527	0.1146	0.2526	0.1146	0.2429	0.1148
1.1200	0.2530	0.1151	0.2529	0.1151	0.2432	0.1153
1.1300	0.2533	0.1156	0.2532	0.1156	0.2435	0.1158
1.1400	0.2536	0.1161	0.2535	0.1161	0.2439	0.1163
1.1500	0.2539	0.1166	0.2537	0.1166	0.2442	0.1168
1.1600	0.2542	0.1171	0.2540	0.1171	0.2445	0.1173
1.1700	0.2544	0.1176	0.2543	0.1175	0.2448	0.1178
1.1800	0.2547	0.1180	0.2546	0.1180	0.2450	0.1183
1.1900	0.2550	0.1185	0.2549	0.1185	0.2454	0.1187
1.2000	0.2553	0.1190	0.2551	0.1189	0.2456	0.1192
1.2100	0.2555	0.1194	0.2554	0.1194	0.2459	0.1196
1.2200	0.2558	0.1199	0.2557	0.1198	0.2462	0.1201
1.2300	0.2561	0.1203	0.2559	0.1203	0.2464	0.1206
1.2400	0.2563	0.1207	0.2562	0.1207	0.2467	0.1210
1.2500	0.2566	0.1212	0.2564	0.1211	0.2470	0.1215
1.2600	0.2568	0.1216	0.2567	0.1216	0.2473	0.1219
1.2700	0.2571	0.1220	0.2569	0.1220	0.2475	0.1224
1.2800	0.2573	0.1224	0.2572	0.1224	0.2478	0.1228
1.2900	0.2576	0.1229	0.2574	0.1228	0.2480	0.1232
1.3000	0.2578	0.1233	0.2577	0.1232	0.2482	0.1236
1.3100	0.2581	0.1237	0.2579	0.1236	0.2485	0.1240
1.3200	0.2583	0.1241	0.2581	0.1240	0.2487	0.1245
1.3300	0.2585	0.1245	0.2583	0.1244	0.2490	0.1249
1.3400	0.2588	0.1249	0.2586	0.1248	0.2492	0.1253
1.3500	0.2590	0.1252	0.2588	0.1252	0.2494	0.1257
1.3600	0.2592	0.1256	0.2590	0.1256	0.2497	0.1261
1.3700	0.2594	0.1260	0.2592	0.1260	0.2499	0.1265
1.3800	0.2596	0.1264	0.2594	0.1263	0.2502	0.1269
1.3900	0.2599	0.1268	0.2596	0.1267	0.2504	0.1273
1.4000	0.2601	0.1271	0.2598	0.1271	0.2506	0.1277
1.4100	0.2603	0.1275	0.2601	0.1274	0.2508	0.1280
1.4200	0.2605	0.1279	0.2603	0.1278	0.2510	0.1285
1.4300	0.2607	0.1282	0.2605	0.1282	0.2513	0.1288
1.4400	0.2609	0.1286	0.2607	0.1285	0.2515	0.1293
1.4500	0.2611	0.1289	0.2608	0.1289	0.2516	0.1296
1.4600	0.2613	0.1293	0.2610	0.1292	0.2518	0.1300
1.4700	0.2615	0.1296	0.2612	0.1296	0.2520	0.1304
1.4800	0.2617	0.1300	0.2614	0.1299	0.2522	0.1307
1.4900	0.2619	0.1303	0.2616	0.1302	0.2524	0.1311
1.5000	0.2621	0.1306	0.2618	0.1306	0.2525	0.1314
1.5100	0.2622	0.1310	0.2620	0.1309	0.2528	0.1318
1.5200	0.2624	0.1313	0.2621	0.1312	0.2530	0.1321
1.5300	0.2626	0.1316	0.2623	0.1315	0.2532	0.1324
1.5400	0.2628	0.1319	0.2625	0.1319	0.2533	0.1328
1.5500	0.2630	0.1323	0.2627	0.1322	0.2535	0.1331
1.5600	0.2631	0.1326	0.2628	0.1325	0.2537	0.1334
1.5700	0.2633	0.1329	0.2630	0.1328	0.2538	0.1337
1.5800	0.2635	0.1332	0.2632	0.1331	0.2540	0.1341
1.5900	0.2637	0.1335	0.2633	0.1334	0.2542	0.1344
1.6000	0.2638	0.1338	0.2635	0.1337	0.2543	0.1347
1.6100	0.2640	0.1341	0.2637	0.1340	0.2545	0.1350
1.6200	0.2642	0.1344	0.2638	0.1343	0.2547	0.1353
1.6300	0.2643	0.1347	0.2640	0.1346	0.2549	0.1356
1.6400	0.2645	0.1350	0.2641	0.1349	0.2551	0.1359
1.6500	0.2646	0.1353	0.2643	0.1352	0.2552	0.1362
1.6600	0.2648	0.1356	0.2644	0.1355	0.2554	0.1366
1.6700	0.2650	0.1359	0.2646	0.1358	0.2555	0.1369
1.6800	0.2651	0.1362	0.2648	0.1361	0.2557	0.1371
1.6900	0.2653	0.1364	0.2649	0.1363	0.2559	0.1375
1.7000	0.2654	0.1367	0.2650	0.1366	0.2560	0.1378
1.7100	0.2656	0.1370	0.2652	0.1369	0.2562	0.1381
1.7200	0.2657	0.1373	0.2653	0.1372	0.2563	0.1383
1.7300	0.2659	0.1376	0.2655	0.1374	0.2565	0.1386
1.7400	0.2660	0.1378	0.2656	0.1377	0.2566	0.1389
1.7500	0.2662	0.1381	0.2658	0.1380	0.2568	0.1392
1.7600	0.2663	0.1384	0.2659	0.1382	0.2569	0.1395
1.7700	0.2664	0.1386	0.2660	0.1385	0.2571	0.1398
1.7800	0.2666	0.1389	0.2662	0.1388	0.2572	0.1401
1.7900	0.2667	0.1391	0.2663	0.1390	0.2574	0.1403
1.8000	0.2669	0.1394	0.2664	0.1393	0.2575	0.1406
1.8100	0.2670	0.1397	0.2666	0.1395	0.2577	0.1409
1.8200	0.2671	0.1399	0.2667	0.1398	0.2578	0.1411
1.8300	0.2673	0.1402	0.2668	0.1400	0.2579	0.1414
1.8400	0.2674	0.1404	0.2669	0.1403	0.2581	0.1417
1.8500	0.2675	0.1407	0.2671	0.1405	0.2583	0.1419
1.8600	0.2677	0.1409	0.2672	0.1408	0.2584	0.1422
1.8700	0.2678	0.1412	0.2673	0.1410	0.2585	0.1424
1.8800	0.2679	0.1414	0.2674	0.1412	0.2587	0.1427
1.8900	0.2680	0.1416	0.2676	0.1415	0.2588	0.1429
1.9000	0.2682	0.1419	0.2677	0.1417	0.2590	0.1432
1.9100	0.2683	0.1421	0.2678	0.1419	0.2591	0.1434
1.9200	0.2684	0.1423	0.2679	0.1422	0.2592	0.1437
1.9300	0.2685	0.1426	0.2680	0.1424	0.2593	0.1439
1.9400	0.2687	0.1428	0.2682	0.1426	0.2595	0.1442
1.9500	0.2688	0.1430	0.2683	0.1429	0.2596	0.1444
1.9600	0.2689	0.1433	0.2684	0.1431	0.2597	0.1447
1.9700	0.2690	0.1435	0.2685	0.1433	0.2598	0.1449
1.9800	0.2691	0.1437	0.2686	0.1435	0.2600	0.1451
1.9900	0.2693	0.1439	0.2687	0.1438	0.2601	0.1453
2.0000	0.2694	0.1442	0.2688	0.1440	0.2602	0.1456
2.0100	0.2695	0.1444	0.2689	0.1442	0.2603	0.1458
2.0200	0.2696	0.1446	0.2690	0.1444	0.2604	0.1460
2.0300	0.2697	0.1448	0.2691	0.1446	0.2605	0.1462
2.0400	0.2698	0.1450	0.2692	0.1448	0.2607	0.1465
2.0500	0.2699	0.1452	0.2694	0.1450	0.2608	0.1467
2.0600	0.2700	0.1455	0.2695	0.1453	0.2609	0.1469
2.0700	0.2702	0.1457	0.2696	0.1455	0.2610	0.1471
2.0800	0.2703	0.1459	0.2697	0.1457	0.2612	0.1473
2.0900	0.2704	0.1461	0.2698	0.1459	0.2613	0.1475
2.1000	0.2705	0.1463	0.2699	0.1461	0.2614	0.1478
2.1100	0.2706	0.1465	0.2700	0.1463	0.2615	0.1480
2.1200	0.2707	0.1467	0.2701	0.1465	0.2616	0.1482
2.1300	0.2708	0.1469	0.2702	0.1467	0.2617	0.1484
2.1400	0.2709	0.1471	0.2702	0.1469	0.2618	0.1486
2.1500	0.2710	0.1473	0.2703	0.1471	0.2619	0.1488
2.1600	0.2711	0.1475	0.2704	0.1473	0.2620	0.1490
2.1700	0.2712	0.1477	0.2705	0.1475	0.2621	0.1492
2.1800	0.2713	0.1479	0.2706	0.1476	0.2622	0.1495
2.1900	0.2714	0.1481	0.2707	0.1478	0.2623	0.1496
2.2000	0.2715	0.1483	0.2708	0.1480	0.2624	0.1499
2.2100	0.2716	0.1485	0.2709	0.1482	0.2625	0.1501
2.2200	0.2717	0.1486	0.2710	0.1484	0.2626	0.1503
2.2300	0.2718	0.1488	0.2711	0.1486	0.2627	0.1505
2.2400	0.2719	0.1490	0.2712	0.1488	0.2628	0.1507
2.2500	0.2720	0.1492	0.2713	0.1490	0.2629	0.1508
2.2600	0.2721	0.1494	0.2713	0.1491	0.2630	0.1510
2.2700	0.2721	0.1496	0.2714	0.1493	0.2631	0.1512
2.2800	0.2722	0.1498	0.2715	0.1495	0.2632	0.1514
2.2900	0.2723	0.1499	0.2716	0.1497	0.2633	0.1516
2.3000	0.2724	0.1501	0.2717	0.1499	0.2634	0.1517
2.3100	0.2725	0.1503	0.2718	0.1500	0.2635	0.1519
2.3200	0.2726	0.1505	0.2719	0.1502	0.2636	0.1521
2.3300	0.2727	0.1507	0.2719	0.1504	0.2636	0.1523
2.3400	0.2728	0.1508	0.2720	0.1506	0.2637	0.1525
2.3500	0.2729	0.1510	0.2721	0.1507	0.2638	0.1526
2.3600	0.2729	0.1512	0.2722	0.1509	0.2639	0.1529
2.3700	0.2730	0.1514	0.2723	0.1511	0.2640	0.1530
2.3800	0.2731	0.1515	0.2723	0.1512	0.2641	0.1532
2.3900	0.2732	0.1517	0.2724	0.1514	0.2642	0.1534
2.4000	0.2733	0.1519	0.2725	0.1516	0.2643	0.1535
2.4100	0.2734	0.1520	0.2726	0.1517	0.2644	0.1537
2.4200	0.2735	0.1522	0.2726	0.1519	0.2645	0.1539
2.4300	0.2735	0.1524	0.2727	0.1521	0.2646	0.1541
2.4400	0.2736	0.1525	0.2728	0.1522	0.2646	0.1542
2.4500	0.2737	0.1527	0.2729	0.1524	0.2647	0.1544
2.4600	0.2738	0.1529	0.2729	0.1525	0.2648	0.1546
2.4700	0.2739	0.1530	0.2730	0.1527	0.2649	0.1547
2.4800	0.2739	0.1532	0.2731	0.1529	0.2650	0.1549
2.4900	0.2740	0.1533	0.2732	0.1530	0.2651	0.1551
2.5000	0.2741	0.1535	0.2732	0.1532	0.2652	0.1552
2.5100	0.2742	0.1537	0.2733	0.1533	0.2652	0.1554
2.5200	0.2743	0.1538	0.2734	0.1535	0.2653	0.1556
2.5300	0.2743	0.1540	0.2735	0.1536	0.2654	0.1557
2.5400	0.2744	0.1541	0.2735	0.1538	0.2655	0.1559
2.5500	0.2745	0.1543	0.2736	0.1539	0.2656	0.1561
2.5600	0.2746	0.1544	0.2737	0.1541	0.2656	0.1562
2.5700	0.2746	0.1546	0.2737	0.1542	0.2657	0.1564
2.5800	0.2747	0.1547	0.2738	0.1544	0.2658	0.1565
2.5900	0.2748	0.1549	0.2739	0.1545	0.2659	0.1567
2.6000	0.2749	0.1550	0.2739	0.1547	0.2660	0.1568
2.6100	0.2749	0.1552	0.2740	0.1548	0.2661	0.1569
2.6200	0.2750	0.1553	0.2741	0.1550	0.2661	0.1571
2.6300	0.2751	0.1555	0.2741	0.1551	0.2662	0.1573
2.6400	0.2751	0.1556	0.2742	0.1553	0.2663	0.1574
2.6500	0.2752	0.1558	0.2743	0.1554	0.2664	0.1575
2.6600	0.2753	0.1559	0.2743	0.1556	0.2665	0.1577
2.6700	0.2754	0.1561	0.2744	0.1557	0.2665	0.1578
2.6800	0.2754	0.1562	0.2745	0.1558	0.2666	0.1580
2.6900	0.2755	0.1564	0.2745	0.1560	0.2667	0.1582
2.7000	0.2756	0.1565	0.2746	0.1561	0.2668	0.1583
2.7100	0.2756	0.1567	0.2746	0.1563	0.2668	0.1584
2.7200	0.2757	0.1568	0.2747	0.1564	0.2669	0.1586
2.7300	0.2758	0.1569	0.2748	0.1565	0.2670	0.1587
2.7400	0.2758	0.1571	0.2748	0.1567	0.2671	0.1589
2.7500	0.2759	0.1572	0.2749	0.1568	0.2671	0.1590
2.7600	0.2760	0.1573	0.2749	0.1569	0.2672	0.1592
2.7700	0.2760	0.1575	0.2750	0.1571	0.2673	0.1593
2.7800	0.2761	0.1576	0.2751	0.1572	0.2674	0.1595
2.7900	0.2762	0.1578	0.2751	0.1573	0.2674	0.1596
2.8000	0.2762	0.1579	0.2752	0.1575	0.2675	0.1597
2.8100	0.2763	0.1580	0.2752	0.1576	0.2676	0.1599
2.8200	0.2764	0.1582	0.2753	0.1577	0.2676	0.1600
2.8300	0.2764	0.1583	0.2754	0.1579	0.2677	0.1601
2.8400	0.2765	0.1584	0.2754	0.1580	0.2678	0.1603
2.8500	0.2765	0.1586	0.2755	0.1581	0.2678	0.1604
2.8600	0.2766	0.1587	0.2755	0.1582	0.2679	0.1605
2.8700	0.2767	0.1588	0.2756	0.1584	0.2680	0.1607
2.8800	0.2767	0.1589	0.2756	0.1585	0.2680	0.1608
2.8900	0.2768	0.1591	0.2757	0.1586	0.2681	0.1609
2.9000	0.2768	0.1592	0.2757	0.1587	0.2682	0.1611
2.9100	0.2769	0.1593	0.2758	0.1589	0.2682	0.1612
2.9200	0.2770	0.1595	0.2759	0.1590	0.2683	0.1613
2.9300	0.2770	0.1596	0.2759	0.1591	0.2684	0.1615
2.9400	0.2771	0.1597	0.2760	0.1592	0.2684	0.1616
2.9500	0.2771	0.1598	0.2760	0.1594	0.2685	0.1618
2.9600	0.2772	0.1600	0.2761	0.1595	0.2686	0.1619
2.9700	0.2773	0.1601	0.2761	0.1596	0.2686	0.1620
2.9800	0.2773	0.1602	0.2762	0.1597	0.2687	0.1621
2.9900	0.2774	0.1603	0.2762	0.1598	0.2688	0.1623
3.0000	0.2774	0.1605	0.2763	0.1600	0.2688	0.1624
3.0100	0.2775	0.1606	0.2763	0.1601	0.2689	0.1625
3.0200	0.2776	0.1607	0.2764	0.1602	0.2690	0.1627
3.0300	0.2776	0.1608	0.2764	0.1603	0.2690	0.1628
3.0400	0.2777	0.1609	0.2765	0.1604	0.2691	0.1629
3.0500	0.2777	0.1611	0.2765	0.1605	0.2692	0.1630
3.0600	0.2778	0.1612	0.2766	0.1607	0.2692	0.1632
3.0700	0.2778	0.1613	0.2766	0.1608	0.2693	0.1633
3.0800	0.2779	0.1614	0.2767	0.1609	0.2693	0.1634
3.0900	0.2779	0.1615	0.2767	0.1610	0.2694	0.1635
3.1000	0.2780	0.1616	0.2768	0.1611	0.2694	0.1637
3.1100	0.2780	0.1618	0.2768	0.1612	0.2695	0.1638
3.1200	0.2781	0.1619	0.2769	0.1613	0.2696	0.1639
3.1300	0.2782	0.1620	0.2769	0.1615	0.2696	0.1640
3.1400	0.2782	0.1621	0.2770	0.1616	0.2697	0.1642
3.1500	0.2783	0.1622	0.2770	0.1617	0.2697	0.1643
3.1600	0.2783	0.1623	0.2771	0.1618	0.2698	0.1644
3.1700	0.2784	0.1624	0.2771	0.1619	0.2698	0.1645
3.1800	0.2784	0.1626	0.2772	0.1620	0.2699	0.1646
3.1900	0.2785	0.1627	0.2772	0.1621	0.2699	0.1647
3.2000	0.2785	0.1628	0.2772	0.1622	0.2700	0.1649
3.2100	0.2786	0.1629	0.2773	0.1623	0.2701	0.1650
3.2200	0.2786	0.1630	0.2773	0.1624	0.2701	0.1651
3.2300	0.2787	0.1631	0.2774	0.1625	0.2702	0.1652
3.2400	0.2787	0.1632	0.2774	0.1626	0.2702	0.1653
3.2500	0.2788	0.1633	0.2775	0.1627	0.2703	0.1655
3.2600	0.2788	0.1634	0.2775	0.1629	0.2703	0.1655
3.2700	0.2789	0.1635	0.2776	0.1630	0.2704	0.1656
3.2800	0.2789	0.1636	0.2776	0.1631	0.2704	0.1658
3.2900	0.2790	0.1638	0.2776	0.1632	0.2705	0.1659
3.3000	0.2790	0.1639	0.2777	0.1633	0.2705	0.1660
3.3100	0.2791	0.1640	0.2777	0.1634	0.2706	0.1661
3.3200	0.2791	0.1641	0.2778	0.1635	0.2706	0.1662
3.3300	0.2792	0.1642	0.2778	0.1636	0.2707	0.1663
3.3400	0.2792	0.1643	0.2779	0.1637	0.2707	0.1664
3.3500	0.2793	0.1644	0.2779	0.1638	0.2708	0.1665
3.3600	0.2793	0.1645	0.2779	0.1639	0.2708	0.1666
3.3700	0.2794	0.1646	0.2780	0.1640	0.2709	0.1667
3.3800	0.2794	0.1647	0.2780	0.1641	0.2709	0.1668
3.3900	0.2794	0.1648	0.2781	0.1642	0.2710	0.1669
3.4000	0.2795	0.1649	0.2781	0.1643	0.2710	0.1670
3.4100	0.2795	0.1650	0.2781	0.1644	0.2711	0.1671
3.4200	0.2796	0.1651	0.2782	0.1645	0.2711	0.1672
3.4300	0.2796	0.1652	0.2782	0.1646	0.2712	0.1673
3.4400	0.2797	0.1653	0.2783	0.1647	0.2712	0.1674
3.4500	0.2797	0.1654	0.2783	0.1648	0.2713	0.1675
3.4600	0.2798	0.1655	0.2783	0.1648	0.2713	0.1676
3.4700	0.2798	0.1656	0.2784	0.1649	0.2713	0.1677
3.4800	0.2799	0.1657	0.2784	0.1650	0.2714	0.1678
3.4900	0.2799	0.1658	0.2785	0.1651	0.2714	0.1679
3.5000	0.2799	0.1659	0.2785	0.1652	0.2715	0.1680
3.5100	0.2800	0.1660	0.2785	0.1653	0.2715	0.1681
3.5200	0.2800	0.1661	0.2786	0.1654	0.2716	0.1682
3.5300	0.2801	0.1662	0.2786	0.1655	0.2716	0.1683
3.5400	0.2801	0.1663	0.2786	0.1656	0.2717	0.1684
3.5500	0.2802	0.1664	0.2787	0.1657	0.2717	0.1685
3.5600	0.2802	0.1665	0.2787	0.1658	0.2717	0.1686
3.5700	0.2802	0.1666	0.2788	0.1659	0.2718	0.1687
3.5800	0.2803	0.1667	0.2788	0.1660	0.2718	0.1688
3.5900	0.2803	0.1667	0.2788	0.1661	0.2719	0.1689
3.6000	0.2804	0.1668	0.2789	0.1661	0.2719	0.1690
3.6100	0.2804	0.1669	0.2789	0.1662	0.2720	0.1691
3.6200	0.2805	0.1670	0.2789	0.1663	0.2720	0.1692
3.6300	0.2805	0.1671	0.2790	0.1664	0.2721	0.1693
3.6400	0.2805	0.1672	0.2790	0.1665	0.2721	0.1694
3.6500	0.2806	0.1673	0.2790	0.1666	0.2721	0.1695
3.6600	0.2806	0.1674	0.2791	0.1667	0.2722	0.1696
3.6700	0.2807	0.1675	0.2791	0.1668	0.2722	0.1697
3.6800	0.2807	0.1676	0.2792	0.1668	0.2722	0.1698
3.6900	0.2807	0.1677	0.2792	0.1669	0.2723	0.1699
3.7000	0.2808	0.1678	0.2792	0.1670	0.2723	0.1700
3.7100	0.2808	0.1678	0.2793	0.1671	0.2724	0.1701
3.7200	0.2809	0.1679	0.2793	0.1672	0.2724	0.1702
3.7300	0.2809	0.1680	0.2793	0.1673	0.2725	0.1703
3.7400	0.2809	0.1681	0.2794	0.1674	0.2725	0.1704
3.7500	0.2810	0.1682	0.2794	0.1674	0.2726	0.1705
3.7600	0.2810	0.1683	0.2794	0.1675	0.2726	0.1706
3.7700	0.2811	0.1684	0.2795	0.1676	0.2726	0.1706
3.7800	0.2811	0.1685	0.2795	0.1677	0.2727	0.1707
3.7900	0.2811	0.1685	0.2795	0.1678	0.2727	0.1708
3.8000	0.2812	0.1686	0.2796	0.1679	0.2728	0.1709
3.8100	0.2812	0.1687	0.2796	0.1679	0.2728	0.1710
3.8200	0.2812	0.1688	0.2796	0.1680	0.2729	0.1711
3.8300	0.2813	0.1689	0.2797	0.1681	0.2729	0.1712
3.8400	0.2813	0.1690	0.2797	0.1682	0.2729	0.1713
3.8500	0.2814	0.1691	0.2797	0.1683	0.2730	0.1714
3.8600	0.2814	0.1691	0.2798	0.1684	0.2730	0.1714
3.8700	0.2814	0.1692	0.2798	0.1684	0.2731	0.1715
3.8800	0.2815	0.1693	0.2798	0.1685	0.2731	0.1716
3.8900	0.2815	0.1694	0.2798	0.1686	0.2732	0.1717
3.9000	0.2815	0.1695	0.2799	0.1687	0.2732	0.1718
3.9100	0.2816	0.1696	0.2799	0.1688	0.2732	0.1719
3.9200	0.2816	0.1696	0.2799	0.1688	0.2733	0.1720
3.9300	0.2817	0.1697	0.2800	0.1689	0.2733	0.1721
3.9400	0.2817	0.1698	0.2800	0.1690	0.2733	0.1722
3.9500	0.2817	0.1699	0.2800	0.1691	0.2734	0.1723
3.9600	0.2818	0.1700	0.2801	0.1691	0.2734	0.1723
3.9700	0.2818	0.1700	0.2801	0.1692	0.2735	0.1724
3.9800	0.2818	0.1701	0.2801	0.1693	0.2735	0.1725
3.9900	0.2819	0.1702	0.2802	0.1694	0.2735	0.1726
4.0000	0.2819	0.1703	0.2802	0.1695	0.2736	0.1727
4.0100	0.2819	0.1704	0.2802	0.1695	0.2736	0.1727
4.0200	0.2820	0.1704	0.2802	0.1696	0.2736	0.1728
4.0300	0.2820	0.1705	0.2803	0.1697	0.2737	0.1729
4.0400	0.2820	0.1706	0.2803	0.1698	0.2737	0.1730
4.0500	0.2821	0.1707	0.2803	0.1698	0.2737	0.1731
4.0600	0.2821	0.1708	0.2804	0.1699	0.2738	0.1731
4.0700	0.2821	0.1708	0.2804	0.1700	0.2738	0.1732
4.0800	0.2822	0.1709	0.2804	0.1701	0.2738	0.1733
4.0900	0.2822	0.1710	0.2805	0.1701	0.2739	0.1734
4.1000	0.2822	0.1711	0.2805	0.1702	0.2739	0.1735
4.1100	0.2823	0.1711	0.2805	0.1703	0.2739	0.1735
4.1200	0.2823	0.1712	0.2805	0.1704	0.2740	0.1736
4.1300	0.2823	0.1713	0.2806	0.1704	0.2740	0.1737
4.1400	0.2824	0.1714	0.2806	0.1705	0.2741	0.1738
4.1500	0.2824	0.1714	0.2806	0.1706	0.2741	0.1739
4.1600	0.2824	0.1715	0.2806	0.1706	0.2741	0.1740
4.1700	0.2825	0.1716	0.2807	0.1707	0.2742	0.1741
4.1800	0.2825	0.1717	0.2807	0.1708	0.2742	0.1741
4.1900	0.2825	0.1718	0.2807	0.1709	0.2742	0.1742
4.2000	0.2826	0.1718	0.2808	0.1709	0.2743	0.1743
4.2100	0.2826	0.1719	0.2808	0.1710	0.2743	0.1744
4.2200	0.2826	0.1720	0.2808	0.1711	0.2743	0.1744
4.2300	0.2827	0.1720	0.2808	0.1711	0.2744	0.1745
4.2400	0.2827	0.1721	0.2809	0.1712	0.2744	0.1746
4.2500	0.2827	0.1722	0.2809	0.1713	0.2744	0.1747
4.2600	0.2828	0.1723	0.2809	0.1714	0.2745	0.1748
4.2700	0.2828	0.1723	0.2809	0.1714	0.2745	0.1748
4.2800	0.2828	0.1724	0.2810	0.1715	0.2745	0.1749
4.2900	0.2829	0.1725	0.2810	0.1716	0.2746	0.1750
4.3000	0.2829	0.1726	0.2810	0.1716	0.2746	0.1751
4.3100	0.2829	0.1726	0.2811	0.1717	0.2746	0.1751
4.3200	0.2830	0.1727	0.2811	0.1718	0.2747	0.1752
4.3300	0.2830	0.1728	0.2811	0.1718	0.2747	0.1753
4.3400	0.2830	0.1728	0.2811	0.1719	0.2747	0.1754
4.3500	0.2830	0.1729	0.2812	0.1720	0.2748	0.1754
4.3600	0.2831	0.1730	0.2812	0.1720	0.2748	0.1755
4.3700	0.2831	0.1731	0.2812	0.1721	0.2748	0.1755
4.3800	0.2831	0.1731	0.2812	0.1722	0.2749	0.1756
4.3900	0.2832	0.1732	0.2813	0.1722	0.2749	0.1757
4.4000	0.2832	0.1733	0.2813	0.1723	0.2749	0.1758
4.4100	0.2832	0.1733	0.2813	0.1724	0.2750	0.1758
4.4200	0.2833	0.1734	0.2813	0.1724	0.2750	0.1759
4.4300	0.2833	0.1735	0.2814	0.1725	0.2750	0.1760
4.4400	0.2833	0.1735	0.2814	0.1726	0.2751	0.1761
4.4500	0.2833	0.1736	0.2814	0.1726	0.2751	0.1761
4.4600	0.2834	0.1737	0.2814	0.1727	0.2751	0.1762
4.4700	0.2834	0.1737	0.2815	0.1728	0.2752	0.1763
4.4800	0.2834	0.1738	0.2815	0.1728	0.2752	0.1763
4.4900	0.2835	0.1739	0.2815	0.1729	0.2752	0.1764
4.5000	0.2835	0.1739	0.2815	0.1730	0.2753	0.1765
4.5100	0.2835	0.1740	0.2815	0.1730	0.2753	0.1765
4.5200	0.2835	0.1741	0.2816	0.1731	0.2753	0.1766
4.5300	0.2836	0.1741	0.2816	0.1731	0.2754	0.1767
4.5400	0.2836	0.1742	0.2816	0.1732	0.2754	0.1767
4.5500	0.2836	0.1743	0.2816	0.1733	0.2754	0.1768
4.5600	0.2837	0.1743	0.2817	0.1733	0.2754	0.1769
4.5700	0.2837	0.1744	0.2817	0.1734	0.2755	0.1769
4.5800	0.2837	0.1745	0.2817	0.1735	0.2755	0.1770
4.5900	0.2837	0.1745	0.2817	0.1735	0.2755	0.1770
4.6000	0.2838	0.1746	0.2818	0.1736	0.2756	0.1771
4.6100	0.2838	0.1747	0.2818	0.1736	0.2756	0.1772
4.6200	0.2838	0.1747	0.2818	0.1737	0.2756	0.1773
4.6300	0.2838	0.1748	0.2818	0.1738	0.2757	0.1773
4.6400	0.2839	0.1749	0.2819	0.1738	0.2757	0.1774
4.6500	0.2839	0.1749	0.2819	0.1739	0.2757	0.1775
4.6600	0.2839	0.1750	0.2819	0.1739	0.2757	0.1775
4.6700	0.2840	0.1751	0.2819	0.1740	0.2758	0.1776
4.6800	0.2840	0.1751	0.2819	0.1741	0.2758	0.1776
4.6900	0.2840	0.1752	0.2820	0.1741	0.2758	0.1777
4.7000	0.2840	0.1752	0.2820	0.1742	0.2759	0.1777
4.7100	0.2841	0.1753	0.2820	0.1743	0.2759	0.1778
4.7200	0.2841	0.1754	0.2820	0.1743	0.2759	0.1779
4.7300	0.2841	0.1754	0.2821	0.1744	0.2759	0.1780
4.7400	0.2841	0.1755	0.2821	0.1744	0.2760	0.1780
4.7500	0.2842	0.1756	0.2821	0.1745	0.2760	0.1781
4.7600	0.2842	0.1756	0.2821	0.1745	0.2760	0.1782
4.7700	0.2842	0.1757	0.2821	0.1746	0.2761	0.1782
4.7800	0.2842	0.1757	0.2822	0.1747	0.2761	0.1783
4.7900	0.2843	0.1758	0.2822	0.1747	0.2761	0.1783
4.8000	0.2843	0.1759	0.2822	0.1748	0.2761	0.1784
4.8100	0.2843	0.1759	0.2822	0.1748	0.2762	0.1785
4.8200	0.2844	0.1760	0.2822	0.1749	0.2762	0.1785
4.8300	0.2844	0.1760	0.2823	0.1750	0.2762	0.1786
4.8400	0.2844	0.1761	0.2823	0.1750	0.2762	0.1787
4.8500	0.2844	0.1762	0.2823	0.1751	0.2762	0.1787
4.8600	0.2845	0.1762	0.2823	0.1751	0.2763	0.1788
4.8700	0.2845	0.1763	0.2823	0.1752	0.2763	0.1788
4.8800	0.2845	0.1763	0.2824	0.1752	0.2763	0.1789
4.8900	0.2845	0.1764	0.2824	0.1753	0.2764	0.1789
4.9000	0.2846	0.1765	0.2824	0.1754	0.2764	0.1790
4.9100	0.2846	0.1765	0.2824	0.1754	0.2764	0.1790
4.9200	0.2846	0.1766	0.2825	0.1755	0.2764	0.1791
4.9300	0.2846	0.1766	0.2825	0.1755	0.2765	0.1792
4.9400	0.2847	0.1767	0.2825	0.1756	0.2765	0.1792
4.9500	0.2847	0.1768	0.2825	0.1756	0.2765	0.1793
4.9600	0.2847	0.1768	0.2825	0.1757	0.2765	0.1793
4.9700	0.2847	0.1769	0.2826	0.1757	0.2766	0.1794
4.9800	0.2848	0.1769	0.2826	0.1758	0.2766	0.1795
4.9900	0.2848	0.1770	0.2826	0.1758	0.2766	0.1795
5.0000	0.2848	0.1770	0.2826	0.1759	0.2767	0.1796


==> data/r1_2_r2_5_r01_6_r02_16_90deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0005	0.0000	0.0005	0.0000	0.0004	0.0000
0.0200	0.0084	0.0000	0.0084	0.0000	0.0071	0.0000
0.0300	0.0224	0.0000	0.0224	0.0000	0.0199	0.0000
0.0400	0.0376	0.0000	0.0376	0.0000	0.0341	0.0000
0.0500	0.0521	0.0000	0.0521	0.0000	0.0475	0.0000
0.0600	0.0651	0.0001	0.0651	0.0001	0.0599	0.0001
0.0700	0.0769	0.0003	0.0769	0.0003	0.0712	0.0003
0.0800	0.0874	0.0006	0.0874	0.0006	0.0811	0.0006
0.0900	0.0968	0.0011	0.0968	0.0011	0.0903	0.0011
0.1000	0.1052	0.0018	0.1052	0.0018	0.0985	0.0017
0.1100	0.1129	0.0026	0.1129	0.0026	0.1058	0.0024
0.1200	0.1199	0.0036	0.1199	0.0036	0.1123	0.0034
0.1300	0.1263	0.0048	0.1263	0.0048	0.1184	0.0044
0.1400	0.1321	0.0061	0.1321	0.0061	0.1242	0.0056
0.1500	0.1375	0.0074	0.1375	0.0074	0.1295	0.0069
0.1600	0.1425	0.0089	0.1425	0.0089	0.1342	0.0084
0.1700	0.1472	0.0104	0.1472	0.0104	0.1387	0.0098
0.1800	0.1515	0.0120	0.1515	0.0120	0.1429	0.0113
0.1900	0.1555	0.0137	0.1555	0.0137	0.1468	0.0129
0.2000	0.1593	0.0153	0.1593	0.0153	0.1504	0.0145
0.2100	0.1629	0.0170	0.1629	0.0170	0.1538	0.0161
0.2200	0.1662	0.0187	0.1662	0.0187	0.1571	0.0179
0.2300	0.1694	0.0204	0.1694	0.0204	0.1602	0.0196
0.2400	0.1723	0.0222	0.1723	0.0222	0.1632	0.0212
0.2500	0.1752	0.0239	0.1752	0.0239	0.1660	0.0230
0.2600	0.1779	0.0256	0.1779	0.0256	0.1686	0.0246
0.2700	0.1804	0.0273	0.1804	0.0273	0.1710	0.0263
0.2800	0.1828	0.0289	0.1828	0.0289	0.1734	0.0280
0.2900	0.1851	0.0306	0.1851	0.0306	0.1756	0.0296
0.3000	0.1873	0.0322	0.1873	0.0322	0.1777	0.0313
0.3100	0.1895	0.0338	0.1894	0.0338	0.1796	0.0329
0.3200	0.1915	0.0354	0.1915	0.0354	0.1815	0.0344
0.3300	0.1934	0.0369	0.1934	0.0369	0.1834	0.0359
0.3400	0.1953	0.0385	0.1952	0.0385	0.1852	0.0375
0.3500	0.1970	0.0400	0.1970	0.0400	0.1869	0.0390
0.3600	0.1987	0.0415	0.1987	0.0415	0.1886	0.0405
0.3700	0.2004	0.0429	0.2004	0.0429	0.1903	0.0419
0.3800	0.2020	0.0443	0.2019	0.0443	0.1918	0.0433
0.3900	0.2035	0.0457	0.2035	0.0457	0.1933	0.0447
0.4000	0.2049	0.0471	0.2049	0.0471	0.1947	0.0461
0.4100	0.2063	0.0485	0.2063	0.0485	0.1961	0.0474
0.4200	0.2077	0.0498	0.2077	0.0498	0.1975	0.0488
0.4300	0.2090	0.0511	0.2090	0.0511	0.1988	0.0501
0.4400	0.2103	0.0524	0.2103	0.0524	0.2000	0.0514
0.4500	0.2115	0.0536	0.2115	0.0536	0.2013	0.0527
0.4600	0.2127	0.0549	0.2127	0.0548	0.2025	0.0540
0.4700	0.2139	0.0561	0.2138	0.0561	0.2036	0.0552
0.4800	0.2150	0.0572	0.2149	0.0572	0.2047	0.0564
0.4900	0.2161	0.0584	0.2160	0.0584	0.2058	0.0575
0.5000	0.2171	0.0595	0.2171	0.0595	0.2068	0.0587
0.5100	0.2181	0.0607	0.2181	0.0606	0.2079	0.0599
0.5200	0.2191	0.0618	0.2191	0.0617	0.2088	0.0610
0.5300	0.2201	0.0628	0.2200	0.0628	0.2098	0.0621
0.5400	0.2210	0.0639	0.2209	0.0639	0.2107	0.0631
0.5500	0.2219	0.0649	0.2218	0.0649	0.2116	0.0642
0.5600	0.2228	0.0659	0.2227	0.0659	0.2125	0.0653
0.5700	0.2237	0.0669	0.2236	0.0669	0.2134	0.0663
0.5800	0.2245	0.0679	0.2244	0.0679	0.2142	0.0672
0.5900	0.2253	0.0689	0.2252	0.0689	0.2149	0.0683
0.6000	0.2261	0.0698	0.2260	0.0698	0.2158	0.0692
0.6100	0.2269	0.0708	0.2267	0.0707	0.2166	0.0701
0.6200	0.2276	0.0717	0.2275	0.0717	0.2174	0.0710
0.6300	0.2283	0.0726	0.2282	0.0726	0.2181	0.0719
0.6400	0.2290	0.0735	0.2289	0.0734	0.2188	0.0728
0.6500	0.2297	0.0743	0.2296	0.0743	0.2195	0.0737
0.6600	0.2304	0.0752	0.2302	0.0752	0.2202	0.0746
0.6700	0.2311	0.0760	0.2309	0.0760	0.2209	0.0754
0.6800	0.2317	0.0768	0.2315	0.0768	0.2216	0.0763
0.6900	0.2324	0.0777	0.2321	0.0776	0.2223	0.0771
0.7000	0.2330	0.0785	0.2328	0.0784	0.2229	0.0779
0.7100	0.2336	0.0792	0.2333	0.0792	0.2235	0.0788
0.7200	0.2342	0.0800	0.2339	0.0800	0.2241	0.0796
0.7300	0.2347	0.0808	0.2345	0.0807	0.2247	0.0803
0.7400	0.2353	0.0815	0.2350	0.0815	0.2253	0.0811
0.7500	0.2359	0.0823	0.2356	0.0822	0.2259	0.0819
0.7600	0.2364	0.0830	0.2361	0.0830	0.2264	0.0826
0.7700	0.2369	0.0837	0.2366	0.0837	0.2270	0.0834
0.7800	0.2374	0.0844	0.2371	0.0844	0.2275	0.0841
0.7900	0.2379	0.0851	0.2376	0.0851	0.2280	0.0848
0.8000	0.2384	0.0858	0.2381	0.0857	0.2286	0.0855
0.8100	0.2389	0.0865	0.2386	0.0864	0.2290	0.0862
0.8200	0.2394	0.0871	0.2390	0.0871	0.2295	0.0868
0.8300	0.2399	0.0878	0.2395	0.0877	0.2300	0.0875
0.8400	0.2403	0.0884	0.2399	0.0884	0.2305	0.0881
0.8500	0.2408	0.0891	0.2404	0.0890	0.2309	0.0888
0.8600	0.2412	0.0897	0.2408	0.0896	0.2314	0.0894
0.8700	0.2416	0.0903	0.2412	0.0902	0.2318	0.0901
0.8800	0.2421	0.0909	0.2416	0.0908	0.2322	0.0907
0.8900	0.2425	0.0915	0.2420	0.0914	0.2327	0.0913
0.9000	0.2429	0.0921	0.2424	0.0920	0.2331	0.0919
0.9100	0.2433	0.0927	0.2428	0.0926	0.2334	0.0925
0.9200	0.2437	0.0933	0.2432	0.0932	0.2339	0.0931
0.9300	0.2441	0.0938	0.2435	0.0937	0.2343	0.0937
0.9400	0.2444	0.0944	0.2439	0.0943	0.2346	0.0942
0.9500	0.2448	0.0949	0.2443	0.0948	0.2350	0.0948
0.9600	0.2452	0.0955	0.2446	0.0954	0.2354	0.0953
0.9700	0.2455	0.0960	0.2449	0.0959	0.2358	0.0960
0.9800	0.2459	0.0966	0.2453	0.0964	0.2362	0.0965
0.9900	0.2462	0.0971	0.2456	0.0970	0.2365	0.0971
1.0000	0.2466	0.0976	0.2459	0.0975	0.2369	0.0976
1.0100	0.2469	0.0981	0.2463	0.0980	0.2372	0.0981
1.0200	0.2472	0.0986	0.2466	0.0985	0.2376	0.0986
1.0300	0.2476	0.0991	0.2469	0.0990	0.2379	0.0991
1.0400	0.2479	0.0996	0.2472	0.0995	0.2383	0.0996
1.0500	0.2482	0.1001	0.2475	0.1000	0.2386	0.1001
1.0600	0.2485	0.1006	0.2478	0.1004	0.2389	0.1005
1.0700	0.2488	0.1011	0.2481	0.1009	0.2392	0.1010
1.0800	0.2491	0.1015	0.2483	0.1014	0.2395	0.1015
1.0900	0.2494	0.1020	0.2486	0.1018	0.2399	0.1020
1.1000	0.2497	0.1024	0.2489	0.1023	0.2402	0.1025
1.1100	0.2500	0.1029	0.2492	0.1027	0.2405	0.1029
1.1200	0.2503	0.1033	0.2494	0.1032	0.2408	0.1033
1.1300	0.2505	0.1038	0.2497	0.1036	0.2411	0.1038
1.1400	0.2508	0.1042	0.2500	0.1040	0.2414	0.1042
1.1500	0.2511	0.1047	0.2502	0.1045	0.2417	0.1047
1.1600	0.2513	0.1051	0.2505	0.1049	0.2420	0.1052
1.1700	0.2516	0.1055	0.2507	0.1053	0.2422	0.1056
1.1800	0.2519	0.1059	0.2509	0.1057	0.2425	0.1060
1.1900	0.2521	0.1063	0.2512	0.1061	0.2428	0.1064
1.2000	0.2524	0.1068	0.2514	0.1065	0.2431	0.1068
1.2100	0.2526	0.1072	0.2516	0.1069	0.2433	0.1073
1.2200	0.2529	0.1076	0.2519	0.1073	0.2436	0.1077
1.2300	0.2531	0.1080	0.2521	0.1077	0.2438	0.1081
1.2400	0.2533	0.1083	0.2523	0.1081	0.2440	0.1085
1.2500	0.2536	0.1087	0.2525	0.1085	0.2443	0.1089
1.2600	0.2538	0.1091	0.2527	0.1089	0.2445	0.1093
1.2700	0.2540	0.1095	0.2529	0.1092	0.2448	0.1096
1.2800	0.2542	0.1099	0.2531	0.1096	0.2450	0.1100
1.2900	0.2545	0.1103	0.2534	0.1100	0.2453	0.1104
1.3000	0.2547	0.1106	0.2536	0.1103	0.2455	0.1108
1.3100	0.2549	0.1110	0.2538	0.1107	0.2457	0.1111
1.3200	0.2551	0.1113	0.2539	0.1111	0.2459	0.1115
1.3300	0.2553	0.1117	0.2541	0.1114	0.2462	0.1119
1.3400	0.2555	0.1121	0.2543	0.1118	0.2464	0.1123
1.3500	0.2557	0.1124	0.2545	0.1121	0.2466	0.1127
1.3600	0.2559	0.1128	0.2547	0.1124	0.2467	0.1130
1.3700	0.2561	0.1131	0.2549	0.1128	0.2469	0.1133
1.3800	0.2563	0.1134	0.2551	0.1131	0.2471	0.1137
1.3900	0.2565	0.1138	0.2552	0.1134	0.2473	0.1140
1.4000	0.2567	0.1141	0.2554	0.1138	0.2475	0.1144
1.4100	0.2569	0.1144	0.2556	0.1141	0.2477	0.1147
1.4200	0.2571	0.1148	0.2558	0.1144	0.2479	0.1151
1.4300	0.2573	0.1151	0.2559	0.1147	0.2481	0.1154
1.4400	0.2575	0.1154	0.2561	0.1150	0.2483	0.1157
1.4500	0.2576	0.1157	0.2563	0.1154	0.2485	0.1160
1.4600	0.2578	0.1161	0.2564	0.1157	0.2487	0.1164
1.4700	0.2580	0.1164	0.2566	0.1160	0.2489	0.1167
1.4800	0.2582	0.1167	0.2567	0.1163	0.2491	0.1170
1.4900	0.2583	0.1170	0.2569	0.1166	0.2493	0.1174
1.5000	0.2585	0.1173	0.2570	0.1169	0.2495	0.1177
1.5100	0.2587	0.1176	0.2572	0.1172	0.2496	0.1180
1.5200	0.2588	0.1179	0.2573	0.1175	0.2498	0.1183
1.5300	0.2590	0.1182	0.2575	0.1178	0.2500	0.1186
1.5400	0.2592	0.1185	0.2576	0.1180	0.2501	0.1190
1.5500	0.2593	0.1188	0.2578	0.1183	0.2503	0.1193
1.5600	0.2595	0.1191	0.2579	0.1186	0.2505	0.1196
1.5700	0.2596	0.1194	0.2581	0.1189	0.2507	0.1198
1.5800	0.2598	0.1196	0.2582	0.1192	0.2508	0.1201
1.5900	0.2600	0.1199	0.2583	0.1194	0.2510	0.1204
1.6000	0.2601	0.1202	0.2585	0.1197	0.2512	0.1206
1.6100	0.2603	0.1205	0.2586	0.1200	0.2513	0.1209
1.6200	0.2604	0.1208	0.2587	0.1202	0.2515	0.1212
1.6300	0.2606	0.1210	0.2589	0.1205	0.2516	0.1215
1.6400	0.2607	0.1213	0.2590	0.1208	0.2518	0.1217
1.6500	0.2608	0.1216	0.2591	0.1210	0.2519	0.1220
1.6600	0.2610	0.1218	0.2592	0.1213	0.2521	0.1223
1.6700	0.2611	0.1221	0.2594	0.1216	0.2522	0.1226
1.6800	0.2613	0.1224	0.2595	0.1218	0.2524	0.1228
1.6900	0.2614	0.1226	0.2596	0.1221	0.2525	0.1231
1.7000	0.2615	0.1229	0.2597	0.1223	0.2527	0.1233
1.7100	0.2617	0.1231	0.2599	0.1226	0.2528	0.1236
1.7200	0.2618	0.1234	0.2600	0.1228	0.2530	0.1239
1.7300	0.2620	0.1236	0.2601	0.1230	0.2531	0.1241
1.7400	0.2621	0.1239	0.2602	0.1233	0.2532	0.1244
1.7500	0.2622	0.1241	0.2603	0.1235	0.2534	0.1247
1.7600	0.2623	0.1244	0.2604	0.1238	0.2535	0.1249
1.7700	0.2625	0.1246	0.2605	0.1240	0.2537	0.1251
1.7800	0.2626	0.1249	0.2607	0.1242	0.2538	0.1254
1.7900	0.2627	0.1251	0.2608	0.1245	0.2539	0.1256
1.8000	0.2628	0.1253	0.2609	0.1247	0.2541	0.1259
1.8100	0.2630	0.1256	0.2610	0.1249	0.2542	0.1261
1.8200	0.2631	0.1258	0.2611	0.1252	0.2543	0.1263
1.8300	0.2632	0.1260	0.2612	0.1254	0.2545	0.1266
1.8400	0.2633	0.1263	0.2613	0.1256	0.2546	0.1268
1.8500	0.2635	0.1265	0.2614	0.1258	0.2547	0.1270
1.8600	0.2636	0.1267	0.2615	0.1260	0.2548	0.1272
1.8700	0.2637	0.1270	0.2616	0.1263	0.2550	0.1275
1.8800	0.2638	0.1272	0.2617	0.1265	0.2551	0.1277
1.8900	0.2639	0.1274	0.2618	0.1267	0.2552	0.1279
1.9000	0.2640	0.1276	0.2619	0.1269	0.2554	0.1282
1.9100	0.2641	0.1278	0.2620	0.1271	0.2555	0.1284
1.9200	0.2643	0.1281	0.2621	0.1273	0.2556	0.1286
1.9300	0.2644	0.1283	0.2622	0.1275	0.2558	0.1288
1.9400	0.2645	0.1285	0.2623	0.1277	0.2559	0.1290
1.9500	0.2646	0.1287	0.2624	0.1280	0.2560	0.1293
1.9600	0.2647	0.1289	0.2625	0.1282	0.2561	0.1295
1.9700	0.2648	0.1291	0.2625	0.1284	0.2562	0.1297
1.9800	0.2649	0.1293	0.2626	0.1286	0.2563	0.1299
1.9900	0.2650	0.1296	0.2627	0.1288	0.2564	0.1302
2.0000	0.2651	0.1298	0.2628	0.1290	0.2566	0.1304
2.0100	0.2652	0.1300	0.2629	0.1292	0.2567	0.1306
2.0200	0.2653	0.1302	0.2630	0.1294	0.2568	0.1308
2.0300	0.2654	0.1304	0.2631	0.1296	0.2569	0.1310
2.0400	0.2655	0.1306	0.2632	0.1297	0.2570	0.1312
2.0500	0.2656	0.1308	0.2632	0.1299	0.2571	0.1314
2.0600	0.2657	0.1310	0.2633	0.1301	0.2572	0.1316
2.0700	0.2658	0.1312	0.2634	0.1303	0.2573	0.1318
2.0800	0.2659	0.1314	0.2635	0.1305	0.2574	0.1319
2.0900	0.2660	0.1316	0.2636	0.1307	0.2575	0.1321
2.1000	0.2661	0.1317	0.2636	0.1309	0.2576	0.1323
2.1100	0.2662	0.1319	0.2637	0.1311	0.2577	0.1325
2.1200	0.2663	0.1321	0.2638	0.1312	0.2578	0.1327
2.1300	0.2664	0.1323	0.2639	0.1314	0.2579	0.1329
2.1400	0.2665	0.1325	0.2640	0.1316	0.2580	0.1331
2.1500	0.2666	0.1327	0.2640	0.1318	0.2581	0.1333
2.1600	0.2667	0.1329	0.2641	0.1320	0.2583	0.1335
2.1700	0.2667	0.1331	0.2642	0.1321	0.2583	0.1337
2.1800	0.2668	0.1333	0.2643	0.1323	0.2585	0.1339
2.1900	0.2669	0.1334	0.2643	0.1325	0.2585	0.1341
2.2000	0.2670	0.1336	0.2644	0.1327	0.2586	0.1343
2.2100	0.2671	0.1338	0.2645	0.1328	0.2587	0.1345
2.2200	0.2672	0.1340	0.2646	0.1330	0.2588	0.1347
2.2300	0.2673	0.1342	0.2646	0.1332	0.2589	0.1348
2.2400	0.2674	0.1343	0.2647	0.1333	0.2590	0.1350
2.2500	0.2674	0.1345	0.2648	0.1335	0.2591	0.1352
2.2600	0.2675	0.1347	0.2648	0.1337	0.2591	0.1353
2.2700	0.2676	0.1349	0.2649	0.1338	0.2592	0.1355
2.2800	0.2677	0.1350	0.2650	0.1340	0.2593	0.1357
2.2900	0.2678	0.1352	0.2650	0.1342	0.2594	0.1359
2.3000	0.2679	0.1354	0.2651	0.1343	0.2595	0.1361
2.3100	0.2679	0.1355	0.2652	0.1345	0.2596	0.1362
2.3200	0.2680	0.1357	0.2652	0.1347	0.2597	0.1364
2.3300	0.2681	0.1359	0.2653	0.1348	0.2598	0.1366
2.3400	0.2682	0.1360	0.2654	0.1350	0.2599	0.1368
2.3500	0.2683	0.1362	0.2654	0.1351	0.2600	0.1369
2.3600	0.2683	0.1364	0.2655	0.1353	0.2600	0.1371
2.3700	0.2684	0.1365	0.2656	0.1354	0.2601	0.1372
2.3800	0.2685	0.1367	0.2656	0.1356	0.2602	0.1374
2.3900	0.2686	0.1369	0.2657	0.1358	0.2603	0.1376
2.4000	0.2686	0.1370	0.2657	0.1359	0.2603	0.1378
2.4100	0.2687	0.1372	0.2658	0.1361	0.2604	0.1379
2.4200	0.2688	0.1373	0.2659	0.1362	0.2605	0.1381
2.4300	0.2689	0.1375	0.2659	0.1364	0.2606	0.1383
2.4400	0.2689	0.1376	0.2660	0.1365	0.2606	0.1384
2.4500	0.2690	0.1378	0.2660	0.1367	0.2607	0.1386
2.4600	0.2691	0.1380	0.2661	0.1368	0.2608	0.1388
2.4700	0.2692	0.1381	0.2662	0.1370	0.2609	0.1389
2.4800	0.2692	0.1383	0.2662	0.1371	0.2609	0.1390
2.4900	0.2693	0.1384	0.2663	0.1372	0.2610	0.1392
2.5000	0.2694	0.1386	0.2663	0.1374	0.2611	0.1394
2.5100	0.2694	0.1387	0.2664	0.1375	0.2612	0.1395
2.5200	0.2695	0.1389	0.2664	0.1377	0.2612	0.1397
2.5300	0.2696	0.1390	0.2665	0.1378	0.2613	0.1398
2.5400	0.2696	0.1392	0.2666	0.1380	0.2614	0.1399
2.5500	0.2697	0.1393	0.2666	0.1381	0.2615	0.1401
2.5600	0.2698	0.1395	0.2667	0.1382	0.2615	0.1402
2.5700	0.2698	0.1396	0.2667	0.1384	0.2616	0.1404
2.5800	0.2699	0.1398	0.2668	0.1385	0.2617	0.1405
2.5900	0.2700	0.1399	0.2668	0.1386	0.2617	0.1407
2.6000	0.2700	0.1400	0.2669	0.1388	0.2618	0.1408
2.6100	0.2701	0.1402	0.2669	0.1389	0.2619	0.1410
2.6200	0.2702	0.1403	0.2670	0.1391	0.2620	0.1411
2.6300	0.2702	0.1405	0.2670	0.1392	0.2620	0.1412
2.6400	0.2703	0.1406	0.2671	0.1393	0.2621	0.1414
2.6500	0.2704	0.1408	0.2671	0.1395	0.2621	0.1415
2.6600	0.2704	0.1409	0.2672	0.1396	0.2622	0.1416
2.6700	0.2705	0.1410	0.2672	0.1397	0.2623	0.1418
2.6800	0.2706	0.1412	0.2673	0.1398	0.2624	0.1419
2.6900	0.2706	0.1413	0.2673	0.1400	0.2624	0.1420
2.7000	0.2707	0.1414	0.2674	0.1401	0.2625	0.1422
2.7100	0.2707	0.1416	0.2674	0.1402	0.2626	0.1423
2.7200	0.2708	0.1417	0.2675	0.1404	0.2626	0.1425
2.7300	0.2709	0.1418	0.2675	0.1405	0.2627	0.1426
2.7400	0.2709	0.1420	0.2676	0.1406	0.2628	0.1427
2.7500	0.2710	0.1421	0.2676	0.1407	0.2628	0.1429
2.7600	0.2710	0.1422	0.2677	0.1409	0.2629	0.1430
2.7700	0.2711	0.1424	0.2677	0.1410	0.2630	0.1432
2.7800	0.2712	0.1425	0.2678	0.1411	0.2630	0.1433
2.7900	0.2712	0.1426	0.2678	0.1412	0.2631	0.1434
2.8000	0.2713	0.1428	0.2679	0.1414	0.2631	0.1436
2.8100	0.2713	0.1429	0.2679	0.1415	0.2632	0.1437
2.8200	0.2714	0.1430	0.2679	0.1416	0.2633	0.1438
2.8300	0.2715	0.1432	0.2680	0.1417	0.2633	0.1439
2.8400	0.2715	0.1433	0.2680	0.1418	0.2634	0.1441
2.8500	0.2716	0.1434	0.2681	0.1420	0.2635	0.1442
2.8600	0.2716	0.1435	0.2681	0.1421	0.2635	0.1443
2.8700	0.2717	0.1437	0.2682	0.1422	0.2636	0.1444
2.8800	0.2717	0.1438	0.2682	0.1423	0.2637	0.1445
2.8900	0.2718	0.1439	0.2683	0.1424	0.2637	0.1447
2.9000	0.2718	0.1440	0.2683	0.1425	0.2638	0.1448
2.9100	0.2719	0.1442	0.2683	0.1427	0.2638	0.1449
2.9200	0.2720	0.1443	0.2684	0.1428	0.2639	0.1450
2.9300	0.2720	0.1444	0.2684	0.1429	0.2640	0.1451
2.9400	0.2721	0.1445	0.2685	0.1430	0.2640	0.1452
2.9500	0.2721	0.1446	0.2685	0.1431	0.2641	0.1454
2.9600	0.2722	0.1448	0.2685	0.1432	0.2641	0.1455
2.9700	0.2722	0.1449	0.2686	0.1433	0.2642	0.1456
2.9800	0.2723	0.1450	0.2686	0.1435	0.2642	0.1457
2.9900	0.2723	0.1451	0.2687	0.1436	0.2643	0.1458
3.0000	0.2724	0.1452	0.2687	0.1437	0.2644	0.1459
3.0100	0.2724	0.1454	0.2687	0.1438	0.2644	0.1460
3.0200	0.2725	0.1455	0.2688	0.1439	0.2645	0.1462
3.0300	0.2725	0.1456	0.2688	0.1440	0.2645	0.1463
3.0400	0.2726	0.1457	0.2689	0.1441	0.2646	0.1464
3.0500	0.2726	0.1458	0.2689	0.1442	0.2647	0.1465
3.0600	0.2727	0.1459	0.2689	0.1443	0.2647	0.1466
3.0700	0.2727	0.1460	0.2690	0.1444	0.2648	0.1467
3.0800	0.2728	0.1462	0.2690	0.1445	0.2648	0.1469
3.0900	0.2728	0.1463	0.2691	0.1446	0.2649	0.1470
3.1000	0.2729	0.1464	0.2691	0.1448	0.2649	0.1471
3.1100	0.2729	0.1465	0.2691	0.1449	0.2650	0.1472
3.1200	0.2730	0.1466	0.2692	0.1450	0.2650	0.1473
3.1300	0.2730	0.1467	0.2692	0.1451	0.2651	0.1474
3.1400	0.2731	0.1468	0.2692	0.1452	0.2651	0.1476
3.1500	0.2731	0.1469	0.2693	0.1453	0.2652	0.1477
3.1600	0.2732	0.1470	0.2693	0.1454	0.2652	0.1478
3.1700	0.2732	0.1472	0.2693	0.1455	0.2653	0.1479
3.1800	0.2733	0.1473	0.2694	0.1456	0.2653	0.1480
3.1900	0.2733	0.1474	0.2694	0.1457	0.2654	0.1481
3.2000	0.2734	0.1475	0.2695	0.1458	0.2654	0.1482
3.2100	0.2734	0.1476	0.2695	0.1459	0.2655	0.1483
3.2200	0.2734	0.1477	0.2695	0.1460	0.2656	0.1484
3.2300	0.2735	0.1478	0.2696	0.1461	0.2656	0.1485
3.2400	0.2735	0.1479	0.2696	0.1462	0.2657	0.1486
3.2500	0.2736	0.1480	0.2696	0.1463	0.2657	0.1487
3.2600	0.2736	0.1481	0.2697	0.1464	0.2658	0.1488
3.2700	0.2737	0.1482	0.2697	0.1465	0.2658	0.1489
3.2800	0.2737	0.1483	0.2697	0.1466	0.2659	0.1490
3.2900	0.2738	0.1484	0.2698	0.1467	0.2659	0.1491
3.3000	0.2738	0.1485	0.2698	0.1468	0.2659	0.1492
3.3100	0.2738	0.1486	0.2698	0.1469	0.2660	0.1493
3.3200	0.2739	0.1487	0.2699	0.1470	0.2660	0.1494
3.3300	0.2739	0.1488	0.2699	0.1470	0.2661	0.1495
3.3400	0.2740	0.1489	0.2699	0.1471	0.2661	0.1496
3.3500	0.2740	0.1490	0.2700	0.1472	0.2662	0.1497
3.3600	0.2741	0.1491	0.2700	0.1473	0.2662	0.1498
3.3700	0.2741	0.1492	0.2700	0.1474	0.2663	0.1499
3.3800	0.2741	0.1493	0.2700	0.1475	0.2663	0.1500
3.3900	0.2742	0.1494	0.2701	0.1476	0.2664	0.1501
3.4000	0.2742	0.1495	0.2701	0.1477	0.2664	0.1502
3.4100	0.2743	0.1496	0.2701	0.1478	0.2664	0.1503
3.4200	0.2743	0.1497	0.2702	0.1479	0.2665	0.1505
3.4300	0.2744	0.1498	0.2702	0.1480	0.2665	0.1505
3.4400	0.2744	0.1499	0.2702	0.1481	0.2666	0.1506
3.4500	0.2744	0.1500	0.2703	0.1482	0.2666	0.1507
3.4600	0.2745	0.1501	0.2703	0.1482	0.2666	0.1508
3.4700	0.2745	0.1502	0.2703	0.1483	0.2667	0.1509
3.4800	0.2746	0.1503	0.2704	0.1484	0.2667	0.1510
3.4900	0.2746	0.1504	0.2704	0.1485	0.2668	0.1511
3.5000	0.2746	0.1505	0.2704	0.1486	0.2668	0.1512
3.5100	0.2747	0.1506	0.2704	0.1487	0.2669	0.1513
3.5200	0.2747	0.1507	0.2705	0.1488	0.2669	0.1514
3.5300	0.2748	0.1508	0.2705	0.1489	0.2669	0.1515
3.5400	0.2748	0.1509	0.2705	0.1489	0.2670	0.1516
3.5500	0.2748	0.1510	0.2706	0.1490	0.2670	0.1517
3.5600	0.2749	0.1511	0.2706	0.1491	0.2671	0.1518
3.5700	0.2749	0.1512	0.2706	0.1492	0.2671	0.1519
3.5800	0.2749	0.1513	0.2706	0.1493	0.2672	0.1520
3.5900	0.2750	0.1513	0.2707	0.1494	0.2672	0.1521
3.6000	0.2750	0.1514	0.2707	0.1495	0.2672	0.1522
3.6100	0.2751	0.1515	0.2707	0.1495	0.2673	0.1523
3.6200	0.2751	0.1516	0.2708	0.1496	0.2673	0.1524
3.6300	0.2751	0.1517	0.2708	0.1497	0.2674	0.1525
3.6400	0.2752	0.1518	0.2708	0.1498	0.2674	0.1526
3.6500	0.2752	0.1519	0.2708	0.1499	0.2674	0.1527
3.6600	0.2752	0.1520	0.2709	0.1500	0.2675	0.1527
3.6700	0.2753	0.1521	0.2709	0.1500	0.2675	0.1528
3.6800	0.2753	0.1522	0.2709	0.1501	0.2676	0.1529
3.6900	0.2754	0.1522	0.2709	0.1502	0.2676	0.1530
3.7000	0.2754	0.1523	0.2710	0.1503	0.2677	0.1531
3.7100	0.2754	0.1524	0.2710	0.1504	0.2677	0.1532
3.7200	0.2755	0.1525	0.2710	0.1505	0.2678	0.1533
3.7300	0.2755	0.1526	0.2710	0.1505	0.2678	0.1534
3.7400	0.2755	0.1527	0.2711	0.1506	0.2679	0.1534
3.7500	0.2756	0.1528	0.2711	0.1507	0.2679	0.1535
3.7600	0.2756	0.1528	0.2711	0.1508	0.2679	0.1536
3.7700	0.2756	0.1529	0.2711	0.1509	0.2680	0.1537
3.7800	0.2757	0.1530	0.2712	0.1509	0.2680	0.1538
3.7900	0.2757	0.1531	0.2712	0.1510	0.2680	0.1538
3.8000	0.2757	0.1532	0.2712	0.1511	0.2681	0.1539
3.8100	0.2758	0.1533	0.2712	0.1512	0.2681	0.1540
3.8200	0.2758	0.1534	0.2713	0.1512	0.2681	0.1541
3.8300	0.2758	0.1534	0.2713	0.1513	0.2682	0.1542
3.8400	0.2759	0.1535	0.2713	0.1514	0.2682	0.1543
3.8500	0.2759	0.1536	0.2713	0.1515	0.2683	0.1544
3.8600	0.2760	0.1537	0.2714	0.1515	0.2683	0.1544
3.8700	0.2760	0.1538	0.2714	0.1516	0.2683	0.1545
3.8800	0.2760	0.1539	0.2714	0.1517	0.2684	0.1546
3.8900	0.2761	0.1539	0.2714	0.1518	0.2684	0.1547
3.9000	0.2761	0.1540	0.2715	0.1519	0.2685	0.1548
3.9100	0.2761	0.1541	0.2715	0.1519	0.2685	0.1548
3.9200	0.2762	0.1542	0.2715	0.1520	0.2686	0.1549
3.9300	0.2762	0.1543	0.2715	0.1521	0.2686	0.1550
3.9400	0.2762	0.1543	0.2716	0.1522	0.2686	0.1551
3.9500	0.2762	0.1544	0.2716	0.1522	0.2687	0.1552
3.9600	0.2763	0.1545	0.2716	0.1523	0.2687	0.1552
3.9700	0.2763	0.1546	0.2716	0.1524	0.2687	0.1553
3.9800	0.2763	0.1547	0.2717	0.1524	0.2688	0.1554
3.9900	0.2764	0.1547	0.2717	0.1525	0.2688	0.1555
4.0000	0.2764	0.1548	0.2717	0.1526	0.2688	0.1556
4.0100	0.2764	0.1549	0.2717	0.1527	0.2689	0.1557
4.0200	0.2765	0.1550	0.2717	0.1527	0.2689	0.1557
4.0300	0.2765	0.1550	0.2718	0.1528	0.2689	0.1558
4.0400	0.2765	0.1551	0.2718	0.1529	0.2690	0.1559
4.0500	0.2766	0.1552	0.2718	0.1529	0.2690	0.1560
4.0600	0.2766	0.1553	0.2718	0.1530	0.2690	0.1561
4.0700	0.2766	0.1554	0.2719	0.1531	0.2691	0.1561
4.0800	0.2767	0.1554	0.2719	0.1532	0.2691	0.1562
4.0900	0.2767	0.1555	0.2719	0.1532	0.2691	0.1563
4.1000	0.2767	0.1556	0.2719	0.1533	0.2692	0.1564
4.1100	0.2767	0.1557	0.2719	0.1534	0.2692	0.1565
4.1200	0.2768	0.1557	0.2720	0.1534	0.2692	0.1565
4.1300	0.2768	0.1558	0.2720	0.1535	0.2693	0.1566
4.1400	0.2768	0.1559	0.2720	0.1536	0.2693	0.1567
4.1500	0.2769	0.1560	0.2720	0.1536	0.2693	0.1568
4.1600	0.2769	0.1560	0.2720	0.1537	0.2694	0.1568
4.1700	0.2769	0.1561	0.2721	0.1538	0.2694	0.1569
4.1800	0.2770	0.1562	0.2721	0.1539	0.2694	0.1570
4.1900	0.2770	0.1563	0.2721	0.1539	0.2695	0.1571
4.2000	0.2770	0.1563	0.2721	0.1540	0.2695	0.1572
4.2100	0.2770	0.1564	0.2721	0.1541	0.2695	0.1572
4.2200	0.2771	0.1565	0.2722	0.1541	0.2695	0.1573
4.2300	0.2771	0.1565	0.2722	0.1542	0.2696	0.1574
4.2400	0.2771	0.1566	0.2722	0.1543	0.2696	0.1575
4.2500	0.2772	0.1567	0.2722	0.1543	0.2696	0.1575
4.2600	0.2772	0.1568	0.2723	0.1544	0.2697	0.1576
4.2700	0.2772	0.1568	0.2723	0.1545	0.2697	0.1577
4.2800	0.2772	0.1569	0.2723	0.1545	0.2697	0.1577
4.2900	0.2773	0.1570	0.2723	0.1546	0.2698	0.1578
4.3000	0.2773	0.1571	0.2723	0.1546	0.2698	0.1579
4.3100	0.2773	0.1571	0.2723	0.1547	0.2698	0.1579
4.3200	0.2774	0.1572	0.2724	0.1548	0.2698	0.1580
4.3300	0.2774	0.1573	0.2724	0.1548	0.2699	0.1581
4.3400	0.2774	0.1573	0.2724	0.1549	0.2699	0.1582
4.3500	0.2774	0.1574	0.2724	0.1550	0.2699	0.1582
4.3600	0.2775	0.1575	0.2724	0.1550	0.2700	0.1583
4.3700	0.2775	0.1575	0.2725	0.1551	0.2700	0.1584
4.3800	0.2775	0.1576	0.2725	0.1552	0.2700	0.1584
4.3900	0.2775	0.1577	0.2725	0.1552	0.2701	0.1585
4.4000	0.2776	0.1577	0.2725	0.1553	0.2701	0.1586
4.4100	0.2776	0.1578	0.2725	0.1554	0.2701	0.1587
4.4200	0.2776	0.1579	0.2726	0.1554	0.2702	0.1587
4.4300	0.2777	0.1580	0.2726	0.1555	0.2702	0.1588
4.4400	0.2777	0.1580	0.2726	0.1555	0.2702	0.1589
4.4500	0.2777	0.1581	0.2726	0.1556	0.2702	0.1589
4.4600	0.2777	0.1582	0.2726	0.1557	0.2703	0.1590
4.4700	0.2778	0.1582	0.2727	0.1557	0.2703	0.1591
4.4800	0.2778	0.1583	0.2727	0.1558	0.2703	0.1591
4.4900	0.2778	0.1584	0.2727	0.1558	0.2703	0.1592
4.5000	0.2778	0.1584	0.2727	0.1559	0.2704	0.1593
4.5100	0.2779	0.1585	0.2727	0.1560	0.2704	0.1594
4.5200	0.2779	0.1586	0.2727	0.1560	0.2704	0.1594
4.5300	0.2779	0.1586	0.2728	0.1561	0.2705	0.1595
4.5400	0.2779	0.1587	0.2728	0.1561	0.2705	0.1596
4.5500	0.2780	0.1588	0.2728	0.1562	0.2705	0.1596
4.5600	0.2780	0.1588	0.2728	0.1563	0.2705	0.1597
4.5700	0.2780	0.1589	0.2728	0.1563	0.2706	0.1598
4.5800	0.2780	0.1589	0.2728	0.1564	0.2706	0.1598
4.5900	0.2781	0.1590	0.2729	0.1564	0.2706	0.1599
4.6000	0.2781	0.1591	0.2729	0.1565	0.2706	0.1600
4.6100	0.2781	0.1591	0.2729	0.1566	0.2707	0.1600
4.6200	0.2781	0.1592	0.2729	0.1566	0.2707	0.1601
4.6300	0.2782	0.1593	0.2729	0.1567	0.2707	0.1602
4.6400	0.2782	0.1593	0.2729	0.1567	0.2708	0.1602
4.6500	0.2782	0.1594	0.2730	0.1568	0.2708	0.1603
4.6600	0.2782	0.1595	0.2730	0.1569	0.2708	0.1604
4.6700	0.2783	0.1595	0.2730	0.1569	0.2708	0.1604
4.6800	0.2783	0.1596	0.2730	0.1570	0.2709	0.1605
4.6900	0.2783	0.1596	0.2730	0.1570	0.2709	0.1606
4.7000	0.2783	0.1597	0.2730	0.1571	0.2709	0.1606
4.7100	0.2784	0.1598	0.2731	0.1571	0.2710	0.1607
4.7200	0.2784	0.1598	0.2731	0.1572	0.2710	0.1607
4.7300	0.2784	0.1599	0.2731	0.1573	0.2710	0.1608
4.7400	0.2784	0.1600	0.2731	0.1573	0.2711	0.1609
4.7500	0.2785	0.1600	0.2731	0.1574	0.2711	0.1609
4.7600	0.2785	0.1601	0.2731	0.1574	0.2711	0.1610
4.7700	0.2785	0.1601	0.2732	0.1575	0.2711	0.1611
4.7800	0.2785	0.1602	0.2732	0.1575	0.2712	0.1611
4.7900	0.2786	0.1603	0.2732	0.1576	0.2712	0.1612
4.8000	0.2786	0.1603	0.2732	0.1576	0.2712	0.1613
4.8100	0.2786	0.1604	0.2732	0.1577	0.2712	0.1613
4.8200	0.2786	0.1604	0.2732	0.1578	0.2713	0.1614
4.8300	0.2786	0.1605	0.2733	0.1578	0.2713	0.1614
4.8400	0.2787	0.1606	0.2733	0.1579	0.2713	0.1615
4.8500	0.2787	0.1606	0.2733	0.1579	0.2713	0.1616
4.8600	0.2787	0.1607	0.2733	0.1580	0.2714	0.1616
4.8700	0.2787	0.1607	0.2733	0.1580	0.2714	0.1617
4.8800	0.2788	0.1608	0.2733	0.1581	0.2714	0.1617
4.8900	0.2788	0.1609	0.2734	0.1581	0.2714	0.1618
4.9000	0.2788	0.1609	0.2734	0.1582	0.2715	0.1619
4.9100	0.2788	0.1610	0.2734	0.1582	0.2715	0.1619
4.9200	0.2789	0.1610	0.2734	0.1583	0.2715	0.1620
4.9300	0.2789	0.1611	0.2734	0.1584	0.2715	0.1621
4.9400	0.2789	0.1612	0.2734	0.1584	0.2716	0.1621
4.9500	0.2789	0.1612	0.2734	0.1585	0.2716	0.1622
4.9600	0.2789	0.1613	0.2735	0.1585	0.2716	0.1622
4.9700	0.2790	0.1613	0.2735	0.1586	0.2716	0.1623
4.9800	0.2790	0.1614	0.2735	0.1586	0.2716	0.1623
4.9900	0.2790	0.1614	0.2735	0.1587	0.2717	0.1624
5.0000	0.2790	0.1615	0.2735	0.1587	0.2717	0.1625


==> data/r1_2_r2_5_r01_6_r02_16_halfEclipse_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0005	0.0000	0.0005	0.0000	0.0004	0.0000
0.0200	0.0084	0.0000	0.0084	0.0000	0.0071	0.0000
0.0300	0.0224	0.0000	0.0224	0.0000	0.0198	0.0000
0.0400	0.0376	0.0000	0.0376	0.0000	0.0341	0.0000
0.0500	0.0521	0.0000	0.0521	0.0000	0.0477	0.0000
0.0600	0.0651	0.0001	0.0651	0.0001	0.0602	0.0000
0.0700	0.0769	0.0002	0.0769	0.0002	0.0714	0.0001
0.0800	0.0873	0.0004	0.0873	0.0004	0.0813	0.0002
0.0900	0.0968	0.0008	0.0968	0.0008	0.0901	0.0004
0.1000	0.1052	0.0012	0.1052	0.0012	0.0982	0.0007
0.1100	0.1129	0.0017	0.1129	0.0017	0.1055	0.0011
0.1200	0.1198	0.0024	0.1198	0.0024	0.1123	0.0016
0.1300	0.1262	0.0031	0.1261	0.0031	0.1184	0.0020
0.1400	0.1320	0.0039	0.1319	0.0039	0.1241	0.0026
0.1500	0.1374	0.0048	0.1373	0.0048	0.1294	0.0032
0.1600	0.1423	0.0057	0.1421	0.0057	0.1342	0.0040
0.1700	0.1468	0.0067	0.1467	0.0067	0.1385	0.0047
0.1800	0.1511	0.0077	0.1508	0.0077	0.1426	0.0054
0.1900	0.1550	0.0088	0.1547	0.0088	0.1466	0.0062
0.2000	0.1587	0.0098	0.1583	0.0098	0.1502	0.0070
0.2100	0.1621	0.0109	0.1617	0.0109	0.1536	0.0079
0.2200	0.1653	0.0120	0.1648	0.0120	0.1568	0.0087
0.2300	0.1684	0.0132	0.1677	0.0131	0.1599	0.0095
0.2400	0.1712	0.0143	0.1705	0.0143	0.1628	0.0104
0.2500	0.1739	0.0154	0.1731	0.0154	0.1654	0.0113
0.2600	0.1764	0.0165	0.1755	0.0165	0.1679	0.0122
0.2700	0.1788	0.0177	0.1777	0.0176	0.1704	0.0131
0.2800	0.1810	0.0188	0.1799	0.0187	0.1727	0.0140
0.2900	0.1832	0.0199	0.1819	0.0198	0.1750	0.0149
0.3000	0.1852	0.0210	0.1838	0.0209	0.1771	0.0158
0.3100	0.1871	0.0221	0.1856	0.0220	0.1791	0.0167
0.3200	0.1890	0.0231	0.1873	0.0231	0.1810	0.0176
0.3300	0.1907	0.0242	0.1889	0.0241	0.1829	0.0185
0.3400	0.1924	0.0253	0.1904	0.0252	0.1846	0.0194
0.3500	0.1940	0.0263	0.1919	0.0262	0.1863	0.0202
0.3600	0.1955	0.0274	0.1933	0.0272	0.1879	0.0211
0.3700	0.1970	0.0284	0.1946	0.0283	0.1894	0.0220
0.3800	0.1983	0.0294	0.1958	0.0292	0.1909	0.0229
0.3900	0.1997	0.0304	0.1970	0.0302	0.1923	0.0238
0.4000	0.2010	0.0314	0.1981	0.0312	0.1937	0.0246
0.4100	0.2022	0.0323	0.1992	0.0321	0.1951	0.0254
0.4200	0.2034	0.0333	0.2002	0.0331	0.1963	0.0263
0.4300	0.2045	0.0342	0.2012	0.0340	0.1976	0.0270
0.4400	0.2056	0.0351	0.2022	0.0349	0.1988	0.0278
0.4500	0.2066	0.0361	0.2031	0.0358	0.1999	0.0286
0.4600	0.2077	0.0370	0.2039	0.0367	0.2011	0.0294
0.4700	0.2086	0.0379	0.2047	0.0376	0.2021	0.0301
0.4800	0.2096	0.0387	0.2055	0.0384	0.2031	0.0309
0.4900	0.2105	0.0396	0.2063	0.0393	0.2041	0.0317
0.5000	0.2114	0.0405	0.2070	0.0401	0.2051	0.0324
0.5100	0.2122	0.0413	0.2077	0.0409	0.2060	0.0332
0.5200	0.2130	0.0421	0.2084	0.0417	0.2070	0.0339
0.5300	0.2138	0.0429	0.2090	0.0425	0.2079	0.0346
0.5400	0.2146	0.0438	0.2096	0.0433	0.2089	0.0353
0.5500	0.2153	0.0446	0.2102	0.0440	0.2097	0.0360
0.5600	0.2160	0.0453	0.2108	0.0448	0.2105	0.0367
0.5700	0.2167	0.0461	0.2113	0.0456	0.2114	0.0374
0.5800	0.2174	0.0469	0.2119	0.0463	0.2121	0.0380
0.5900	0.2181	0.0476	0.2124	0.0470	0.2129	0.0387
0.6000	0.2187	0.0484	0.2129	0.0477	0.2137	0.0394
0.6100	0.2193	0.0491	0.2133	0.0484	0.2144	0.0400
0.6200	0.2199	0.0498	0.2138	0.0491	0.2151	0.0406
0.6300	0.2205	0.0505	0.2142	0.0498	0.2158	0.0413
0.6400	0.2211	0.0513	0.2147	0.0505	0.2164	0.0419
0.6500	0.2216	0.0519	0.2151	0.0511	0.2171	0.0426
0.6600	0.2221	0.0526	0.2155	0.0518	0.2177	0.0432
0.6700	0.2227	0.0533	0.2159	0.0524	0.2183	0.0438
0.6800	0.2232	0.0540	0.2162	0.0531	0.2189	0.0444
0.6900	0.2237	0.0546	0.2166	0.0537	0.2195	0.0450
0.7000	0.2241	0.0553	0.2169	0.0543	0.2201	0.0456
0.7100	0.2246	0.0559	0.2173	0.0549	0.2206	0.0461
0.7200	0.2251	0.0566	0.2176	0.0555	0.2212	0.0467
0.7300	0.2255	0.0572	0.2179	0.0561	0.2218	0.0473
0.7400	0.2259	0.0578	0.2182	0.0567	0.2223	0.0478
0.7500	0.2264	0.0584	0.2185	0.0573	0.2228	0.0483
0.7600	0.2268	0.0590	0.2188	0.0578	0.2233	0.0489
0.7700	0.2272	0.0596	0.2191	0.0584	0.2238	0.0494
0.7800	0.2276	0.0602	0.2193	0.0589	0.2243	0.0499
0.7900	0.2280	0.0608	0.2196	0.0595	0.2248	0.0505
0.8000	0.2283	0.0614	0.2199	0.0600	0.2253	0.0510
0.8100	0.2287	0.0620	0.2201	0.0606	0.2257	0.0515
0.8200	0.2291	0.0625	0.2203	0.0611	0.2261	0.0520
0.8300	0.2294	0.0631	0.2206	0.0616	0.2266	0.0525
0.8400	0.2298	0.0636	0.2208	0.0621	0.2270	0.0530
0.8500	0.2301	0.0642	0.2210	0.0626	0.2275	0.0535
0.8600	0.2304	0.0647	0.2212	0.0631	0.2279	0.0539
0.8700	0.2308	0.0652	0.2214	0.0636	0.2283	0.0544
0.8800	0.2311	0.0658	0.2216	0.0641	0.2287	0.0549
0.8900	0.2314	0.0663	0.2218	0.0646	0.2291	0.0554
0.9000	0.2317	0.0668	0.2220	0.0650	0.2295	0.0558
0.9100	0.2320	0.0673	0.2222	0.0655	0.2298	0.0562
0.9200	0.2323	0.0678	0.2224	0.0660	0.2302	0.0567
0.9300	0.2325	0.0683	0.2226	0.0664	0.2305	0.0572
0.9400	0.2328	0.0688	0.2227	0.0669	0.2309	0.0576
0.9500	0.2331	0.0693	0.2229	0.0673	0.2312	0.0581
0.9600	0.2334	0.0698	0.2231	0.0678	0.2316	0.0585
0.9700	0.2336	0.0702	0.2232	0.0682	0.2320	0.0590
0.9800	0.2339	0.0707	0.2234	0.0686	0.2323	0.0594
0.9900	0.2341	0.0712	0.2235	0.0691	0.2326	0.0599
1.0000	0.2344	0.0716	0.2237	0.0695	0.2330	0.0603
1.0100	0.2346	0.0721	0.2238	0.0699	0.2333	0.0607
1.0200	0.2349	0.0726	0.2239	0.0703	0.2336	0.0612
1.0300	0.2351	0.0730	0.2241	0.0707	0.2339	0.0616
1.0400	0.2353	0.0734	0.2242	0.0711	0.2342	0.0619
1.0500	0.2355	0.0739	0.2243	0.0715	0.2346	0.0624
1.0600	0.2358	0.0743	0.2245	0.0719	0.2348	0.0628
1.0700	0.2360	0.0747	0.2246	0.0723	0.2351	0.0632
1.0800	0.2362	0.0752	0.2247	0.0727	0.2354	0.0635
1.0900	0.2364	0.0756	0.2248	0.0731	0.2357	0.0639
1.1000	0.2366	0.0760	0.2249	0.0735	0.2360	0.0643
1.1100	0.2368	0.0764	0.2250	0.0738	0.2362	0.0646
1.1200	0.2370	0.0768	0.2251	0.0742	0.2365	0.0649
1.1300	0.2372	0.0772	0.2252	0.0746	0.2368	0.0653
1.1400	0.2374	0.0776	0.2253	0.0749	0.2370	0.0657
1.1500	0.2376	0.0780	0.2254	0.0753	0.2373	0.0660
1.1600	0.2378	0.0784	0.2255	0.0756	0.2375	0.0664
1.1700	0.2380	0.0788	0.2256	0.0760	0.2377	0.0667
1.1800	0.2381	0.0792	0.2257	0.0763	0.2380	0.0671
1.1900	0.2383	0.0796	0.2258	0.0767	0.2382	0.0674
1.2000	0.2385	0.0800	0.2259	0.0770	0.2385	0.0678
1.2100	0.2387	0.0804	0.2260	0.0774	0.2387	0.0681
1.2200	0.2388	0.0807	0.2261	0.0777	0.2390	0.0685
1.2300	0.2390	0.0811	0.2262	0.0780	0.2392	0.0688
1.2400	0.2392	0.0815	0.2263	0.0784	0.2394	0.0691
1.2500	0.2393	0.0818	0.2263	0.0787	0.2396	0.0695
1.2600	0.2395	0.0822	0.2264	0.0790	0.2398	0.0698
1.2700	0.2396	0.0826	0.2265	0.0793	0.2401	0.0701
1.2800	0.2398	0.0829	0.2266	0.0796	0.2403	0.0705
1.2900	0.2399	0.0833	0.2266	0.0799	0.2405	0.0708
1.3000	0.2401	0.0836	0.2267	0.0803	0.2407	0.0711
1.3100	0.2402	0.0840	0.2268	0.0806	0.2409	0.0714
1.3200	0.2404	0.0843	0.2268	0.0809	0.2411	0.0717
1.3300	0.2405	0.0846	0.2269	0.0812	0.2412	0.0720
1.3400	0.2407	0.0850	0.2270	0.0815	0.2414	0.0723
1.3500	0.2408	0.0853	0.2270	0.0818	0.2416	0.0726
1.3600	0.2409	0.0856	0.2271	0.0821	0.2418	0.0729
1.3700	0.2411	0.0860	0.2272	0.0823	0.2420	0.0733
1.3800	0.2412	0.0863	0.2272	0.0826	0.2422	0.0736
1.3900	0.2413	0.0866	0.2273	0.0829	0.2424	0.0738
1.4000	0.2415	0.0869	0.2273	0.0832	0.2426	0.0741
1.4100	0.2416	0.0873	0.2274	0.0835	0.2428	0.0744
1.4200	0.2417	0.0876	0.2274	0.0838	0.2430	0.0747
1.4300	0.2418	0.0879	0.2275	0.0840	0.2432	0.0750
1.4400	0.2420	0.0882	0.2275	0.0843	0.2434	0.0753
1.4500	0.2421	0.0885	0.2276	0.0846	0.2435	0.0756
1.4600	0.2422	0.0888	0.2277	0.0848	0.2437	0.0758
1.4700	0.2423	0.0891	0.2277	0.0851	0.2439	0.0761
1.4800	0.2424	0.0894	0.2277	0.0854	0.2440	0.0764
1.4900	0.2426	0.0897	0.2278	0.0856	0.2442	0.0767
1.5000	0.2427	0.0900	0.2278	0.0859	0.2444	0.0769
1.5100	0.2428	0.0903	0.2279	0.0861	0.2445	0.0772
1.5200	0.2429	0.0906	0.2279	0.0864	0.2447	0.0774
1.5300	0.2430	0.0909	0.2280	0.0866	0.2449	0.0777
1.5400	0.2431	0.0912	0.2280	0.0869	0.2450	0.0780
1.5500	0.2432	0.0914	0.2281	0.0871	0.2452	0.0782
1.5600	0.2433	0.0917	0.2281	0.0874	0.2453	0.0785
1.5700	0.2434	0.0920	0.2281	0.0876	0.2455	0.0787
1.5800	0.2435	0.0923	0.2282	0.0879	0.2457	0.0790
1.5900	0.2436	0.0926	0.2282	0.0881	0.2458	0.0792
1.6000	0.2437	0.0928	0.2283	0.0884	0.2460	0.0795
1.6100	0.2438	0.0931	0.2283	0.0886	0.2461	0.0798
1.6200	0.2439	0.0934	0.2283	0.0888	0.2463	0.0800
1.6300	0.2440	0.0937	0.2284	0.0891	0.2465	0.0803
1.6400	0.2441	0.0939	0.2284	0.0893	0.2466	0.0805
1.6500	0.2442	0.0942	0.2284	0.0895	0.2467	0.0808
1.6600	0.2443	0.0944	0.2285	0.0898	0.2469	0.0810
1.6700	0.2444	0.0947	0.2285	0.0900	0.2470	0.0813
1.6800	0.2445	0.0950	0.2285	0.0902	0.2471	0.0815
1.6900	0.2446	0.0952	0.2286	0.0904	0.2473	0.0818
1.7000	0.2446	0.0955	0.2286	0.0906	0.2474	0.0820
1.7100	0.2447	0.0957	0.2286	0.0909	0.2475	0.0823
1.7200	0.2448	0.0960	0.2287	0.0911	0.2477	0.0825
1.7300	0.2449	0.0962	0.2287	0.0913	0.2478	0.0827
1.7400	0.2450	0.0965	0.2287	0.0915	0.2480	0.0829
1.7500	0.2451	0.0967	0.2287	0.0917	0.2481	0.0832
1.7600	0.2452	0.0970	0.2288	0.0919	0.2482	0.0834
1.7700	0.2452	0.0972	0.2288	0.0921	0.2483	0.0836
1.7800	0.2453	0.0975	0.2288	0.0924	0.2484	0.0838
1.7900	0.2454	0.0977	0.2289	0.0926	0.2486	0.0841
1.8000	0.2455	0.0979	0.2289	0.0928	0.2487	0.0843
1.8100	0.2456	0.0982	0.2289	0.0930	0.2488	0.0845
1.8200	0.2456	0.0984	0.2289	0.0932	0.2490	0.0847
1.8300	0.2457	0.0986	0.2290	0.0934	0.2491	0.0849
1.8400	0.2458	0.0989	0.2290	0.0936	0.2492	0.0851
1.8500	0.2459	0.0991	0.2290	0.0938	0.2493	0.0853
1.8600	0.2459	0.0993	0.2290	0.0940	0.2494	0.0855
1.8700	0.2460	0.0996	0.2290	0.0942	0.2495	0.0857
1.8800	0.2461	0.0998	0.2291	0.0943	0.2496	0.0860
1.8900	0.2461	0.1000	0.2291	0.0945	0.2497	0.0862
1.9000	0.2462	0.1002	0.2291	0.0947	0.2498	0.0864
1.9100	0.2463	0.1005	0.2291	0.0949	0.2500	0.0866
1.9200	0.2464	0.1007	0.2291	0.0951	0.2501	0.0868
1.9300	0.2464	0.1009	0.2292	0.0953	0.2502	0.0870
1.9400	0.2465	0.1011	0.2292	0.0955	0.2503	0.0872
1.9500	0.2466	0.1013	0.2292	0.0957	0.2504	0.0874
1.9600	0.2466	0.1016	0.2292	0.0959	0.2505	0.0876
1.9700	0.2467	0.1018	0.2292	0.0960	0.2506	0.0878
1.9800	0.2468	0.1020	0.2293	0.0962	0.2507	0.0880
1.9900	0.2468	0.1022	0.2293	0.0964	0.2508	0.0882
2.0000	0.2469	0.1024	0.2293	0.0966	0.2509	0.0884
2.0100	0.2469	0.1026	0.2293	0.0967	0.2510	0.0886
2.0200	0.2470	0.1028	0.2293	0.0969	0.2511	0.0888
2.0300	0.2471	0.1030	0.2293	0.0971	0.2512	0.0890
2.0400	0.2471	0.1032	0.2294	0.0973	0.2513	0.0892
2.0500	0.2472	0.1034	0.2294	0.0974	0.2514	0.0894
2.0600	0.2473	0.1036	0.2294	0.0976	0.2515	0.0895
2.0700	0.2473	0.1038	0.2294	0.0978	0.2516	0.0897
2.0800	0.2474	0.1040	0.2294	0.0980	0.2517	0.0899
2.0900	0.2474	0.1042	0.2294	0.0981	0.2518	0.0901
2.1000	0.2475	0.1044	0.2295	0.0983	0.2518	0.0903
2.1100	0.2475	0.1046	0.2295	0.0985	0.2519	0.0905
2.1200	0.2476	0.1048	0.2295	0.0986	0.2520	0.0906
2.1300	0.2477	0.1050	0.2295	0.0988	0.2521	0.0908
2.1400	0.2477	0.1052	0.2295	0.0990	0.2522	0.0909
2.1500	0.2478	0.1054	0.2295	0.0991	0.2523	0.0911
2.1600	0.2478	0.1056	0.2295	0.0993	0.2524	0.0913
2.1700	0.2479	0.1058	0.2295	0.0994	0.2524	0.0914
2.1800	0.2479	0.1060	0.2296	0.0996	0.2525	0.0916
2.1900	0.2480	0.1062	0.2296	0.0998	0.2526	0.0918
2.2000	0.2480	0.1064	0.2296	0.0999	0.2527	0.0920
2.2100	0.2481	0.1065	0.2296	0.1001	0.2528	0.0922
2.2200	0.2481	0.1067	0.2296	0.1002	0.2529	0.0923
2.2300	0.2482	0.1069	0.2296	0.1004	0.2530	0.0925
2.2400	0.2482	0.1071	0.2296	0.1005	0.2531	0.0926
2.2500	0.2483	0.1073	0.2296	0.1007	0.2531	0.0928
2.2600	0.2483	0.1075	0.2296	0.1008	0.2532	0.0930
2.2700	0.2484	0.1076	0.2297	0.1010	0.2533	0.0931
2.2800	0.2484	0.1078	0.2297	0.1011	0.2534	0.0933
2.2900	0.2485	0.1080	0.2297	0.1013	0.2534	0.0935
2.3000	0.2485	0.1082	0.2297	0.1014	0.2535	0.0936
2.3100	0.2486	0.1083	0.2297	0.1016	0.2536	0.0938
2.3200	0.2486	0.1085	0.2297	0.1017	0.2537	0.0939
2.3300	0.2487	0.1087	0.2297	0.1019	0.2538	0.0941
2.3400	0.2487	0.1089	0.2297	0.1020	0.2538	0.0943
2.3500	0.2488	0.1090	0.2297	0.1022	0.2539	0.0944
2.3600	0.2488	0.1092	0.2297	0.1023	0.2540	0.0946
2.3700	0.2489	0.1094	0.2298	0.1024	0.2541	0.0947
2.3800	0.2489	0.1096	0.2298	0.1026	0.2541	0.0949
2.3900	0.2490	0.1097	0.2298	0.1027	0.2542	0.0951
2.4000	0.2490	0.1099	0.2298	0.1029	0.2543	0.0952
2.4100	0.2490	0.1101	0.2298	0.1030	0.2544	0.0954
2.4200	0.2491	0.1102	0.2298	0.1031	0.2545	0.0955
2.4300	0.2491	0.1104	0.2298	0.1033	0.2545	0.0956
2.4400	0.2492	0.1106	0.2298	0.1034	0.2546	0.0958
2.4500	0.2492	0.1107	0.2298	0.1036	0.2547	0.0960
2.4600	0.2493	0.1109	0.2298	0.1037	0.2547	0.0961
2.4700	0.2493	0.1110	0.2298	0.1038	0.2548	0.0963
2.4800	0.2493	0.1112	0.2298	0.1040	0.2549	0.0964
2.4900	0.2494	0.1114	0.2298	0.1041	0.2549	0.0966
2.5000	0.2494	0.1115	0.2298	0.1042	0.2550	0.0967
2.5100	0.2495	0.1117	0.2299	0.1044	0.2550	0.0969
2.5200	0.2495	0.1118	0.2299	0.1045	0.2551	0.0970
2.5300	0.2495	0.1120	0.2299	0.1046	0.2552	0.0971
2.5400	0.2496	0.1121	0.2299	0.1047	0.2552	0.0973
2.5500	0.2496	0.1123	0.2299	0.1049	0.2553	0.0974
2.5600	0.2497	0.1125	0.2299	0.1050	0.2554	0.0976
2.5700	0.2497	0.1126	0.2299	0.1051	0.2554	0.0977
2.5800	0.2497	0.1128	0.2299	0.1053	0.2555	0.0978
2.5900	0.2498	0.1129	0.2299	0.1054	0.2556	0.0980
2.6000	0.2498	0.1131	0.2299	0.1055	0.2557	0.0981
2.6100	0.2499	0.1132	0.2299	0.1056	0.2557	0.0982
2.6200	0.2499	0.1134	0.2299	0.1058	0.2558	0.0984
2.6300	0.2499	0.1135	0.2299	0.1059	0.2559	0.0985
2.6400	0.2500	0.1137	0.2299	0.1060	0.2559	0.0986
2.6500	0.2500	0.1138	0.2299	0.1061	0.2560	0.0988
2.6600	0.2500	0.1140	0.2299	0.1062	0.2560	0.0989
2.6700	0.2501	0.1141	0.2299	0.1064	0.2561	0.0990
2.6800	0.2501	0.1143	0.2299	0.1065	0.2562	0.0992
2.6900	0.2501	0.1144	0.2299	0.1066	0.2562	0.0993
2.7000	0.2502	0.1145	0.2300	0.1067	0.2563	0.0994
2.7100	0.2502	0.1147	0.2300	0.1068	0.2563	0.0995
2.7200	0.2502	0.1148	0.2300	0.1070	0.2564	0.0997
2.7300	0.2503	0.1150	0.2300	0.1071	0.2565	0.0998
2.7400	0.2503	0.1151	0.2300	0.1072	0.2565	0.1000
2.7500	0.2503	0.1153	0.2300	0.1073	0.2566	0.1001
2.7600	0.2504	0.1154	0.2300	0.1074	0.2566	0.1002
2.7700	0.2504	0.1155	0.2300	0.1075	0.2567	0.1003
2.7800	0.2504	0.1157	0.2300	0.1077	0.2568	0.1004
2.7900	0.2505	0.1158	0.2300	0.1078	0.2568	0.1006
2.8000	0.2505	0.1159	0.2300	0.1079	0.2569	0.1007
2.8100	0.2505	0.1161	0.2300	0.1080	0.2570	0.1008
2.8200	0.2506	0.1162	0.2300	0.1081	0.2570	0.1009
2.8300	0.2506	0.1164	0.2300	0.1082	0.2571	0.1011
2.8400	0.2506	0.1165	0.2300	0.1083	0.2571	0.1012
2.8500	0.2507	0.1166	0.2300	0.1084	0.2572	0.1013
2.8600	0.2507	0.1168	0.2300	0.1086	0.2573	0.1014
2.8700	0.2507	0.1169	0.2300	0.1087	0.2573	0.1016
2.8800	0.2508	0.1170	0.2300	0.1088	0.2574	0.1017
2.8900	0.2508	0.1172	0.2300	0.1089	0.2574	0.1018
2.9000	0.2508	0.1173	0.2300	0.1090	0.2575	0.1019
2.9100	0.2509	0.1174	0.2300	0.1091	0.2576	0.1020
2.9200	0.2509	0.1176	0.2300	0.1092	0.2576	0.1021
2.9300	0.2509	0.1177	0.2300	0.1093	0.2576	0.1023
2.9400	0.2509	0.1178	0.2300	0.1094	0.2577	0.1024
2.9500	0.2510	0.1179	0.2300	0.1095	0.2577	0.1025
2.9600	0.2510	0.1181	0.2300	0.1096	0.2578	0.1026
2.9700	0.2510	0.1182	0.2300	0.1097	0.2578	0.1027
2.9800	0.2511	0.1183	0.2300	0.1098	0.2579	0.1028
2.9900	0.2511	0.1185	0.2300	0.1099	0.2579	0.1029
3.0000	0.2511	0.1186	0.2300	0.1100	0.2580	0.1031
3.0100	0.2511	0.1187	0.2300	0.1101	0.2581	0.1032
3.0200	0.2512	0.1188	0.2300	0.1102	0.2581	0.1033
3.0300	0.2512	0.1190	0.2300	0.1104	0.2581	0.1034
3.0400	0.2512	0.1191	0.2300	0.1105	0.2582	0.1035
3.0500	0.2513	0.1192	0.2300	0.1106	0.2582	0.1036
3.0600	0.2513	0.1193	0.2300	0.1107	0.2583	0.1037
3.0700	0.2513	0.1194	0.2300	0.1108	0.2584	0.1038
3.0800	0.2513	0.1196	0.2300	0.1109	0.2584	0.1039
3.0900	0.2514	0.1197	0.2300	0.1110	0.2585	0.1041
3.1000	0.2514	0.1198	0.2300	0.1111	0.2585	0.1042
3.1100	0.2514	0.1199	0.2300	0.1111	0.2585	0.1043
3.1200	0.2514	0.1200	0.2301	0.1112	0.2586	0.1044
3.1300	0.2515	0.1202	0.2301	0.1113	0.2586	0.1045
3.1400	0.2515	0.1203	0.2301	0.1114	0.2587	0.1046
3.1500	0.2515	0.1204	0.2301	0.1115	0.2587	0.1047
3.1600	0.2515	0.1205	0.2301	0.1116	0.2588	0.1048
3.1700	0.2516	0.1206	0.2301	0.1117	0.2588	0.1049
3.1800	0.2516	0.1208	0.2301	0.1118	0.2589	0.1050
3.1900	0.2516	0.1209	0.2301	0.1119	0.2589	0.1051
3.2000	0.2516	0.1210	0.2301	0.1120	0.2590	0.1052
3.2100	0.2517	0.1211	0.2301	0.1121	0.2590	0.1053
3.2200	0.2517	0.1212	0.2301	0.1122	0.2590	0.1055
3.2300	0.2517	0.1213	0.2301	0.1123	0.2591	0.1056
3.2400	0.2517	0.1214	0.2301	0.1124	0.2591	0.1057
3.2500	0.2518	0.1216	0.2301	0.1125	0.2592	0.1058
3.2600	0.2518	0.1217	0.2301	0.1126	0.2592	0.1059
3.2700	0.2518	0.1218	0.2301	0.1127	0.2592	0.1060
3.2800	0.2518	0.1219	0.2301	0.1128	0.2593	0.1061
3.2900	0.2519	0.1220	0.2301	0.1128	0.2593	0.1062
3.3000	0.2519	0.1221	0.2301	0.1129	0.2594	0.1063
3.3100	0.2519	0.1222	0.2301	0.1130	0.2594	0.1064
3.3200	0.2519	0.1223	0.2301	0.1131	0.2595	0.1065
3.3300	0.2520	0.1225	0.2301	0.1132	0.2595	0.1066
3.3400	0.2520	0.1226	0.2301	0.1133	0.2596	0.1067
3.3500	0.2520	0.1227	0.2301	0.1134	0.2596	0.1067
3.3600	0.2520	0.1228	0.2301	0.1135	0.2597	0.1068
3.3700	0.2521	0.1229	0.2301	0.1136	0.2597	0.1069
3.3800	0.2521	0.1230	0.2301	0.1136	0.2597	0.1070
3.3900	0.2521	0.1231	0.2301	0.1137	0.2598	0.1071
3.4000	0.2521	0.1232	0.2301	0.1138	0.2598	0.1072
3.4100	0.2521	0.1233	0.2301	0.1139	0.2599	0.1073
3.4200	0.2522	0.1234	0.2301	0.1140	0.2599	0.1074
3.4300	0.2522	0.1235	0.2301	0.1141	0.2600	0.1075
3.4400	0.2522	0.1236	0.2301	0.1142	0.2600	0.1076
3.4500	0.2522	0.1237	0.2301	0.1142	0.2601	0.1077
3.4600	0.2522	0.1238	0.2301	0.1143	0.2601	0.1078
3.4700	0.2523	0.1239	0.2301	0.1144	0.2601	0.1079
3.4800	0.2523	0.1241	0.2301	0.1145	0.2602	0.1080
3.4900	0.2523	0.1242	0.2301	0.1146	0.2602	0.1081
3.5000	0.2523	0.1243	0.2301	0.1147	0.2603	0.1082
3.5100	0.2524	0.1244	0.2301	0.1147	0.2603	0.1083
3.5200	0.2524	0.1245	0.2301	0.1148	0.2603	0.1084
3.5300	0.2524	0.1246	0.2301	0.1149	0.2604	0.1085
3.5400	0.2524	0.1247	0.2301	0.1150	0.2604	0.1085
3.5500	0.2524	0.1248	0.2301	0.1151	0.2604	0.1086
3.5600	0.2525	0.1249	0.2301	0.1152	0.2605	0.1087
3.5700	0.2525	0.1250	0.2301	0.1152	0.2605	0.1088
3.5800	0.2525	0.1251	0.2301	0.1153	0.2605	0.1089
3.5900	0.2525	0.1252	0.2300	0.1154	0.2606	0.1089
3.6000	0.2525	0.1253	0.2300	0.1155	0.2606	0.1090
3.6100	0.2526	0.1254	0.2300	0.1156	0.2606	0.1091
3.6200	0.2526	0.1255	0.2300	0.1156	0.2607	0.1092
3.6300	0.2526	0.1256	0.2300	0.1157	0.2607	0.1093
3.6400	0.2526	0.1257	0.2300	0.1158	0.2608	0.1094
3.6500	0.2526	0.1258	0.2300	0.1159	0.2608	0.1095
3.6600	0.2526	0.1259	0.2300	0.1160	0.2608	0.1096
3.6700	0.2527	0.1260	0.2300	0.1160	0.2609	0.1097
3.6800	0.2527	0.1260	0.2300	0.1161	0.2609	0.1097
3.6900	0.2527	0.1261	0.2300	0.1162	0.2609	0.1098
3.7000	0.2527	0.1262	0.2300	0.1163	0.2610	0.1099
3.7100	0.2527	0.1263	0.2300	0.1163	0.2610	0.1100
3.7200	0.2528	0.1264	0.2300	0.1164	0.2610	0.1101
3.7300	0.2528	0.1265	0.2300	0.1165	0.2611	0.1101
3.7400	0.2528	0.1266	0.2300	0.1166	0.2611	0.1102
3.7500	0.2528	0.1267	0.2300	0.1166	0.2611	0.1103
3.7600	0.2528	0.1268	0.2300	0.1167	0.2612	0.1104
3.7700	0.2529	0.1269	0.2300	0.1168	0.2612	0.1105
3.7800	0.2529	0.1270	0.2300	0.1169	0.2613	0.1106
3.7900	0.2529	0.1271	0.2300	0.1169	0.2613	0.1107
3.8000	0.2529	0.1272	0.2300	0.1170	0.2613	0.1108
3.8100	0.2529	0.1273	0.2300	0.1171	0.2614	0.1109
3.8200	0.2529	0.1274	0.2300	0.1172	0.2614	0.1109
3.8300	0.2530	0.1275	0.2300	0.1172	0.2614	0.1110
3.8400	0.2530	0.1275	0.2300	0.1173	0.2615	0.1111
3.8500	0.2530	0.1276	0.2300	0.1174	0.2615	0.1112
3.8600	0.2530	0.1277	0.2300	0.1175	0.2615	0.1113
3.8700	0.2530	0.1278	0.2300	0.1175	0.2616	0.1114
3.8800	0.2530	0.1279	0.2300	0.1176	0.2616	0.1114
3.8900	0.2531	0.1280	0.2300	0.1177	0.2616	0.1115
3.9000	0.2531	0.1281	0.2300	0.1177	0.2617	0.1116
3.9100	0.2531	0.1282	0.2300	0.1178	0.2617	0.1117
3.9200	0.2531	0.1283	0.2300	0.1179	0.2617	0.1118
3.9300	0.2531	0.1283	0.2300	0.1180	0.2618	0.1119
3.9400	0.2531	0.1284	0.2300	0.1180	0.2618	0.1119
3.9500	0.2532	0.1285	0.2300	0.1181	0.2618	0.1120
3.9600	0.2532	0.1286	0.2300	0.1182	0.2619	0.1121
3.9700	0.2532	0.1287	0.2300	0.1182	0.2619	0.1121
3.9800	0.2532	0.1288	0.2300	0.1183	0.2619	0.1122
3.9900	0.2532	0.1289	0.2300	0.1184	0.2620	0.1123
4.0000	0.2532	0.1290	0.2300	0.1184	0.2620	0.1124
4.0100	0.2533	0.1290	0.2300	0.1185	0.2620	0.1125
4.0200	0.2533	0.1291	0.2300	0.1186	0.2620	0.1126
4.0300	0.2533	0.1292	0.2300	0.1186	0.2621	0.1127
4.0400	0.2533	0.1293	0.2300	0.1187	0.2621	0.1127
4.0500	0.2533	0.1294	0.2300	0.1188	0.2621	0.1128
4.0600	0.2533	0.1295	0.2300	0.1189	0.2622	0.1129
4.0700	0.2533	0.1296	0.2300	0.1189	0.2622	0.1130
4.0800	0.2534	0.1296	0.2300	0.1190	0.2622	0.1130
4.0900	0.2534	0.1297	0.2300	0.1191	0.2623	0.1131
4.1000	0.2534	0.1298	0.2300	0.1191	0.2623	0.1132
4.1100	0.2534	0.1299	0.2300	0.1192	0.2623	0.1133
4.1200	0.2534	0.1300	0.2300	0.1193	0.2623	0.1133
4.1300	0.2534	0.1301	0.2300	0.1193	0.2624	0.1134
4.1400	0.2535	0.1301	0.2300	0.1194	0.2624	0.1135
4.1500	0.2535	0.1302	0.2300	0.1195	0.2624	0.1136
4.1600	0.2535	0.1303	0.2300	0.1195	0.2625	0.1136
4.1700	0.2535	0.1304	0.2300	0.1196	0.2625	0.1137
4.1800	0.2535	0.1305	0.2300	0.1196	0.2625	0.1138
4.1900	0.2535	0.1305	0.2300	0.1197	0.2626	0.1139
4.2000	0.2535	0.1306	0.2300	0.1198	0.2626	0.1140
4.2100	0.2536	0.1307	0.2300	0.1198	0.2626	0.1140
4.2200	0.2536	0.1308	0.2300	0.1199	0.2627	0.1141
4.2300	0.2536	0.1309	0.2300	0.1200	0.2627	0.1142
4.2400	0.2536	0.1309	0.2300	0.1200	0.2627	0.1143
4.2500	0.2536	0.1310	0.2300	0.1201	0.2628	0.1143
4.2600	0.2536	0.1311	0.2299	0.1202	0.2628	0.1144
4.2700	0.2536	0.1312	0.2299	0.1202	0.2628	0.1145
4.2800	0.2537	0.1313	0.2299	0.1203	0.2628	0.1145
4.2900	0.2537	0.1313	0.2299	0.1203	0.2629	0.1146
4.3000	0.2537	0.1314	0.2299	0.1204	0.2629	0.1147
4.3100	0.2537	0.1315	0.2299	0.1205	0.2629	0.1148
4.3200	0.2537	0.1316	0.2299	0.1205	0.2630	0.1148
4.3300	0.2537	0.1317	0.2299	0.1206	0.2630	0.1149
4.3400	0.2537	0.1317	0.2299	0.1207	0.2630	0.1150
4.3500	0.2538	0.1318	0.2299	0.1207	0.2630	0.1150
4.3600	0.2538	0.1319	0.2299	0.1208	0.2631	0.1151
4.3700	0.2538	0.1320	0.2299	0.1208	0.2631	0.1152
4.3800	0.2538	0.1320	0.2299	0.1209	0.2631	0.1152
4.3900	0.2538	0.1321	0.2299	0.1210	0.2631	0.1153
4.4000	0.2538	0.1322	0.2299	0.1210	0.2632	0.1154
4.4100	0.2538	0.1323	0.2299	0.1211	0.2632	0.1154
4.4200	0.2538	0.1323	0.2299	0.1211	0.2632	0.1155
4.4300	0.2539	0.1324	0.2299	0.1212	0.2633	0.1156
4.4400	0.2539	0.1325	0.2299	0.1213	0.2633	0.1157
4.4500	0.2539	0.1326	0.2299	0.1213	0.2633	0.1157
4.4600	0.2539	0.1326	0.2299	0.1214	0.2634	0.1158
4.4700	0.2539	0.1327	0.2299	0.1214	0.2634	0.1159
4.4800	0.2539	0.1328	0.2299	0.1215	0.2634	0.1159
4.4900	0.2539	0.1329	0.2299	0.1216	0.2634	0.1160
4.5000	0.2539	0.1329	0.2299	0.1216	0.2635	0.1161
4.5100	0.2540	0.1330	0.2299	0.1217	0.2635	0.1162
4.5200	0.2540	0.1331	0.2299	0.1217	0.2635	0.1162
4.5300	0.2540	0.1332	0.2299	0.1218	0.2635	0.1163
4.5400	0.2540	0.1332	0.2299	0.1218	0.2636	0.1164
4.5500	0.2540	0.1333	0.2299	0.1219	0.2636	0.1164
4.5600	0.2540	0.1334	0.2299	0.1220	0.2636	0.1165
4.5700	0.2540	0.1334	0.2299	0.1220	0.2637	0.1166
4.5800	0.2540	0.1335	0.2299	0.1221	0.2637	0.1166
4.5900	0.2541	0.1336	0.2299	0.1221	0.2637	0.1167
4.6000	0.2541	0.1337	0.2299	0.1222	0.2637	0.1167
4.6100	0.2541	0.1337	0.2299	0.1222	0.2638	0.1168
4.6200	0.2541	0.1338	0.2299	0.1223	0.2638	0.1169
4.6300	0.2541	0.1339	0.2299	0.1224	0.2638	0.1169
4.6400	0.2541	0.1339	0.2299	0.1224	0.2638	0.1170
4.6500	0.2541	0.1340	0.2299	0.1225	0.2639	0.1171
4.6600	0.2541	0.1341	0.2299	0.1225	0.2639	0.1171
4.6700	0.2542	0.1341	0.2299	0.1226	0.2639	0.1172
4.6800	0.2542	0.1342	0.2299	0.1226	0.2639	0.1173
4.6900	0.2542	0.1343	0.2299	0.1227	0.2640	0.1173
4.7000	0.2542	0.1344	0.2299	0.1227	0.2640	0.1174
4.7100	0.2542	0.1344	0.2299	0.1228	0.2640	0.1174
4.7200	0.2542	0.1345	0.2298	0.1229	0.2640	0.1175
4.7300	0.2542	0.1346	0.2298	0.1229	0.2641	0.1176
4.7400	0.2542	0.1346	0.2298	0.1230	0.2641	0.1176
4.7500	0.2542	0.1347	0.2298	0.1230	0.2641	0.1177
4.7600	0.2543	0.1348	0.2298	0.1231	0.2641	0.1178
4.7700	0.2543	0.1348	0.2298	0.1231	0.2642	0.1178
4.7800	0.2543	0.1349	0.2298	0.1232	0.2642	0.1179
4.7900	0.2543	0.1350	0.2298	0.1232	0.2642	0.1180
4.8000	0.2543	0.1350	0.2298	0.1233	0.2642	0.1180
4.8100	0.2543	0.1351	0.2298	0.1233	0.2643	0.1181
4.8200	0.2543	0.1352	0.2298	0.1234	0.2643	0.1181
4.8300	0.2543	0.1352	0.2298	0.1234	0.2643	0.1182
4.8400	0.2543	0.1353	0.2298	0.1235	0.2643	0.1182
4.8500	0.2544	0.1354	0.2298	0.1235	0.2643	0.1183
4.8600	0.2544	0.1354	0.2298	0.1236	0.2644	0.1183
4.8700	0.2544	0.1355	0.2298	0.1237	0.2644	0.1184
4.8800	0.2544	0.1356	0.2298	0.1237	0.2644	0.1185
4.8900	0.2544	0.1356	0.2298	0.1238	0.2644	0.1185
4.9000	0.2544	0.1357	0.2298	0.1238	0.2644	0.1186
4.9100	0.2544	0.1358	0.2298	0.1239	0.2645	0.1186
4.9200	0.2544	0.1358	0.2298	0.1239	0.2645	0.1187
4.9300	0.2544	0.1359	0.2298	0.1240	0.2645	0.1187
4.9400	0.2545	0.1360	0.2298	0.1240	0.2645	0.1188
4.9500	0.2545	0.1360	0.2298	0.1241	0.2645	0.1189
4.9600	0.2545	0.1361	0.2298	0.1241	0.2646	0.1189
4.9700	0.2545	0.1362	0.2298	0.1242	0.2646	0.1190
4.9800	0.2545	0.1362	0.2298	0.1242	0.2646	0.1190
4.9900	0.2545	0.1363	0.2298	0.1243	0.2646	0.1191
5.0000	0.2545	0.1363	0.2298	0.1243	0.2647	0.1192


==> data/r1_3_r2_6_r3_4_r01_9_r02_15_r03_12_ang1_0deg_ang2_120deg_ang3_270deg_cdf.txt <==
t	exact1	exact2	exact3	appr1	appr2	appr3	sim1	sim2	sim3
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0003	0.0000	0.0000	0.0003	0.0000	0.0000	0.0002	0.0000	0.0000
0.0300	0.0020	0.0000	0.0001	0.0020	0.0000	0.0001	0.0018	0.0000	0.0001
0.0400	0.0058	0.0001	0.0005	0.0058	0.0001	0.0005	0.0052	0.0001	0.0005
0.0500	0.0111	0.0006	0.0015	0.0111	0.0006	0.0015	0.0103	0.0005	0.0014
0.0600	0.0174	0.0014	0.0032	0.0174	0.0014	0.0032	0.0162	0.0013	0.0030
0.0700	0.0240	0.0028	0.0055	0.0240	0.0028	0.0055	0.0224	0.0026	0.0051
0.0800	0.0308	0.0046	0.0083	0.0308	0.0046	0.0083	0.0290	0.0043	0.0078
0.0900	0.0376	0.0069	0.0115	0.0376	0.0069	0.0115	0.0354	0.0065	0.0108
0.1000	0.0441	0.0096	0.0149	0.0441	0.0096	0.0149	0.0416	0.0090	0.0140
0.1100	0.0504	0.0125	0.0185	0.0504	0.0125	0.0185	0.0476	0.0118	0.0176
0.1200	0.0565	0.0157	0.0223	0.0565	0.0157	0.0223	0.0535	0.0149	0.0212
0.1300	0.0623	0.0191	0.0261	0.0623	0.0191	0.0261	0.0591	0.0181	0.0247
0.1400	0.0678	0.0225	0.0298	0.0678	0.0225	0.0298	0.0646	0.0214	0.0284
0.1500	0.0730	0.0261	0.0336	0.0730	0.0261	0.0336	0.0698	0.0248	0.0320
0.1600	0.0780	0.0297	0.0373	0.0780	0.0297	0.0373	0.0745	0.0283	0.0356
0.1700	0.0827	0.0333	0.0409	0.0827	0.0333	0.0409	0.0792	0.0319	0.0392
0.1800	0.0872	0.0369	0.0445	0.0872	0.0369	0.0445	0.0835	0.0354	0.0427
0.1900	0.0914	0.0405	0.0480	0.0914	0.0405	0.0480	0.0877	0.0388	0.0461
0.2000	0.0955	0.0440	0.0513	0.0955	0.0440	0.0513	0.0917	0.0424	0.0494
0.2100	0.0994	0.0476	0.0546	0.0994	0.0476	0.0546	0.0955	0.0458	0.0525
0.2200	0.1030	0.0510	0.0578	0.1030	0.0510	0.0578	0.0991	0.0492	0.0557
0.2300	0.1065	0.0544	0.0608	0.1065	0.0544	0.0608	0.1026	0.0525	0.0586
0.2400	0.1099	0.0577	0.0638	0.1099	0.0577	0.0638	0.1059	0.0557	0.0615
0.2500	0.1131	0.0610	0.0667	0.1131	0.0610	0.0667	0.1090	0.0589	0.0643
0.2600	0.1161	0.0642	0.0694	0.1161	0.0642	0.0694	0.1120	0.0621	0.0672
0.2700	0.1190	0.0673	0.0721	0.1190	0.0673	0.0721	0.1149	0.0652	0.0698
0.2800	0.1218	0.0703	0.0747	0.1218	0.0703	0.0747	0.1176	0.0681	0.0724
0.2900	0.1245	0.0733	0.0772	0.1245	0.0733	0.0772	0.1202	0.0711	0.0748
0.3000	0.1270	0.0762	0.0796	0.1270	0.0762	0.0796	0.1227	0.0740	0.0773
0.3100	0.1294	0.0790	0.0820	0.1294	0.0790	0.0819	0.1251	0.0767	0.0797
0.3200	0.1318	0.0818	0.0842	0.1318	0.0818	0.0842	0.1273	0.0795	0.0820
0.3300	0.1340	0.0844	0.0864	0.1340	0.0844	0.0864	0.1295	0.0821	0.0841
0.3400	0.1362	0.0870	0.0885	0.1361	0.0870	0.0885	0.1316	0.0846	0.0862
0.3500	0.1382	0.0896	0.0905	0.1382	0.0896	0.0905	0.1337	0.0872	0.0883
0.3600	0.1402	0.0921	0.0925	0.1402	0.0921	0.0925	0.1357	0.0897	0.0903
0.3700	0.1421	0.0945	0.0944	0.1421	0.0945	0.0944	0.1377	0.0922	0.0922
0.3800	0.1439	0.0968	0.0963	0.1439	0.0968	0.0963	0.1395	0.0945	0.0942
0.3900	0.1457	0.0991	0.0981	0.1456	0.0991	0.0981	0.1413	0.0968	0.0960
0.4000	0.1474	0.1013	0.0998	0.1473	0.1013	0.0998	0.1430	0.0991	0.0977
0.4100	0.1490	0.1035	0.1015	0.1489	0.1035	0.1015	0.1446	0.1012	0.0994
0.4200	0.1506	0.1056	0.1031	0.1505	0.1056	0.1031	0.1462	0.1034	0.1011
0.4300	0.1521	0.1077	0.1047	0.1520	0.1077	0.1047	0.1479	0.1055	0.1028
0.4400	0.1535	0.1097	0.1062	0.1534	0.1097	0.1062	0.1494	0.1075	0.1043
0.4500	0.1549	0.1116	0.1077	0.1548	0.1116	0.1077	0.1509	0.1095	0.1059
0.4600	0.1563	0.1135	0.1092	0.1562	0.1135	0.1091	0.1522	0.1115	0.1073
0.4700	0.1576	0.1154	0.1106	0.1575	0.1154	0.1105	0.1535	0.1134	0.1087
0.4800	0.1589	0.1172	0.1119	0.1587	0.1172	0.1119	0.1549	0.1153	0.1101
0.4900	0.1601	0.1190	0.1132	0.1599	0.1189	0.1132	0.1561	0.1171	0.1115
0.5000	0.1613	0.1207	0.1145	0.1611	0.1206	0.1144	0.1573	0.1189	0.1128
0.5100	0.1624	0.1224	0.1158	0.1622	0.1223	0.1157	0.1585	0.1206	0.1141
0.5200	0.1635	0.1240	0.1170	0.1633	0.1239	0.1169	0.1598	0.1221	0.1153
0.5300	0.1646	0.1256	0.1182	0.1644	0.1255	0.1181	0.1609	0.1238	0.1166
0.5400	0.1656	0.1271	0.1193	0.1654	0.1271	0.1192	0.1621	0.1254	0.1177
0.5500	0.1666	0.1287	0.1204	0.1664	0.1286	0.1203	0.1632	0.1270	0.1189
0.5600	0.1676	0.1301	0.1215	0.1673	0.1301	0.1214	0.1642	0.1285	0.1199
0.5700	0.1685	0.1316	0.1226	0.1682	0.1315	0.1224	0.1652	0.1300	0.1211
0.5800	0.1694	0.1330	0.1236	0.1691	0.1329	0.1234	0.1661	0.1315	0.1221
0.5900	0.1703	0.1344	0.1246	0.1700	0.1343	0.1244	0.1671	0.1328	0.1231
0.6000	0.1711	0.1357	0.1256	0.1708	0.1356	0.1254	0.1679	0.1343	0.1242
0.6100	0.1720	0.1370	0.1265	0.1716	0.1369	0.1263	0.1688	0.1356	0.1251
0.6200	0.1728	0.1383	0.1275	0.1724	0.1382	0.1272	0.1697	0.1370	0.1261
0.6300	0.1736	0.1396	0.1284	0.1731	0.1394	0.1281	0.1705	0.1383	0.1270
0.6400	0.1743	0.1408	0.1293	0.1739	0.1406	0.1290	0.1713	0.1396	0.1280
0.6500	0.1751	0.1420	0.1301	0.1746	0.1418	0.1298	0.1721	0.1409	0.1288
0.6600	0.1758	0.1432	0.1310	0.1753	0.1430	0.1307	0.1728	0.1421	0.1298
0.6700	0.1765	0.1443	0.1318	0.1760	0.1441	0.1315	0.1736	0.1434	0.1306
0.6800	0.1771	0.1454	0.1326	0.1766	0.1452	0.1323	0.1743	0.1445	0.1314
0.6900	0.1778	0.1465	0.1334	0.1772	0.1463	0.1330	0.1751	0.1456	0.1323
0.7000	0.1784	0.1476	0.1341	0.1778	0.1474	0.1338	0.1758	0.1468	0.1331
0.7100	0.1791	0.1486	0.1349	0.1784	0.1484	0.1345	0.1765	0.1479	0.1339
0.7200	0.1797	0.1497	0.1356	0.1790	0.1494	0.1352	0.1772	0.1490	0.1346
0.7300	0.1802	0.1507	0.1363	0.1796	0.1504	0.1359	0.1778	0.1500	0.1354
0.7400	0.1808	0.1517	0.1370	0.1801	0.1514	0.1366	0.1785	0.1511	0.1362
0.7500	0.1814	0.1526	0.1377	0.1806	0.1523	0.1372	0.1791	0.1521	0.1369
0.7600	0.1819	0.1536	0.1384	0.1812	0.1532	0.1379	0.1797	0.1531	0.1376
0.7700	0.1825	0.1545	0.1390	0.1816	0.1541	0.1385	0.1803	0.1541	0.1383
0.7800	0.1830	0.1554	0.1397	0.1821	0.1550	0.1391	0.1808	0.1551	0.1390
0.7900	0.1835	0.1563	0.1403	0.1826	0.1559	0.1397	0.1814	0.1560	0.1397
0.8000	0.1840	0.1572	0.1409	0.1831	0.1567	0.1403	0.1819	0.1569	0.1403
0.8100	0.1844	0.1580	0.1415	0.1835	0.1576	0.1409	0.1825	0.1578	0.1410
0.8200	0.1849	0.1588	0.1421	0.1839	0.1584	0.1414	0.1830	0.1586	0.1416
0.8300	0.1854	0.1597	0.1427	0.1844	0.1592	0.1420	0.1835	0.1595	0.1423
0.8400	0.1858	0.1605	0.1433	0.1848	0.1600	0.1425	0.1841	0.1603	0.1429
0.8500	0.1863	0.1613	0.1438	0.1852	0.1607	0.1430	0.1845	0.1612	0.1434
0.8600	0.1867	0.1620	0.1444	0.1856	0.1615	0.1436	0.1850	0.1620	0.1440
0.8700	0.1871	0.1628	0.1449	0.1859	0.1622	0.1441	0.1855	0.1628	0.1446
0.8800	0.1875	0.1635	0.1454	0.1863	0.1629	0.1445	0.1860	0.1637	0.1451
0.8900	0.1879	0.1643	0.1459	0.1867	0.1637	0.1450	0.1864	0.1644	0.1457
0.9000	0.1883	0.1650	0.1464	0.1870	0.1643	0.1455	0.1868	0.1652	0.1462
0.9100	0.1887	0.1657	0.1469	0.1873	0.1650	0.1460	0.1873	0.1659	0.1467
0.9200	0.1890	0.1664	0.1474	0.1877	0.1657	0.1464	0.1877	0.1666	0.1472
0.9300	0.1894	0.1671	0.1479	0.1880	0.1663	0.1468	0.1881	0.1674	0.1477
0.9400	0.1897	0.1677	0.1483	0.1883	0.1670	0.1473	0.1885	0.1681	0.1483
0.9500	0.1901	0.1684	0.1488	0.1886	0.1676	0.1477	0.1889	0.1687	0.1488
0.9600	0.1904	0.1690	0.1492	0.1889	0.1682	0.1481	0.1893	0.1694	0.1492
0.9700	0.1908	0.1697	0.1497	0.1892	0.1688	0.1485	0.1897	0.1701	0.1497
0.9800	0.1911	0.1703	0.1501	0.1895	0.1694	0.1489	0.1901	0.1707	0.1502
0.9900	0.1914	0.1709	0.1505	0.1897	0.1700	0.1493	0.1905	0.1714	0.1507
1.0000	0.1917	0.1715	0.1510	0.1900	0.1706	0.1497	0.1908	0.1721	0.1512
1.0100	0.1920	0.1721	0.1514	0.1903	0.1711	0.1500	0.1911	0.1727	0.1516
1.0200	0.1923	0.1727	0.1518	0.1905	0.1717	0.1504	0.1915	0.1733	0.1520
1.0300	0.1926	0.1733	0.1522	0.1908	0.1722	0.1508	0.1918	0.1739	0.1525
1.0400	0.1929	0.1738	0.1526	0.1910	0.1728	0.1511	0.1922	0.1745	0.1529
1.0500	0.1932	0.1744	0.1529	0.1913	0.1733	0.1515	0.1925	0.1751	0.1533
1.0600	0.1935	0.1749	0.1533	0.1915	0.1738	0.1518	0.1929	0.1757	0.1537
1.0700	0.1937	0.1755	0.1537	0.1917	0.1743	0.1521	0.1932	0.1763	0.1541
1.0800	0.1940	0.1760	0.1540	0.1919	0.1748	0.1525	0.1935	0.1768	0.1545
1.0900	0.1943	0.1765	0.1544	0.1921	0.1753	0.1528	0.1939	0.1774	0.1549
1.1000	0.1945	0.1770	0.1548	0.1924	0.1757	0.1531	0.1942	0.1780	0.1553
1.1100	0.1948	0.1775	0.1551	0.1926	0.1762	0.1534	0.1945	0.1786	0.1556
1.1200	0.1950	0.1780	0.1554	0.1928	0.1767	0.1537	0.1948	0.1792	0.1560
1.1300	0.1953	0.1785	0.1558	0.1929	0.1771	0.1540	0.1950	0.1797	0.1564
1.1400	0.1955	0.1790	0.1561	0.1931	0.1776	0.1543	0.1953	0.1802	0.1567
1.1500	0.1957	0.1795	0.1564	0.1933	0.1780	0.1546	0.1956	0.1807	0.1571
1.1600	0.1960	0.1800	0.1568	0.1935	0.1784	0.1548	0.1958	0.1813	0.1575
1.1700	0.1962	0.1804	0.1571	0.1937	0.1789	0.1551	0.1961	0.1818	0.1578
1.1800	0.1964	0.1809	0.1574	0.1938	0.1793	0.1554	0.1964	0.1823	0.1582
1.1900	0.1966	0.1813	0.1577	0.1940	0.1797	0.1556	0.1966	0.1827	0.1585
1.2000	0.1968	0.1818	0.1580	0.1942	0.1801	0.1559	0.1969	0.1832	0.1588
1.2100	0.1970	0.1822	0.1583	0.1943	0.1805	0.1562	0.1972	0.1837	0.1592
1.2200	0.1972	0.1826	0.1586	0.1945	0.1809	0.1564	0.1974	0.1842	0.1595
1.2300	0.1974	0.1831	0.1589	0.1946	0.1812	0.1566	0.1977	0.1846	0.1598
1.2400	0.1976	0.1835	0.1591	0.1948	0.1816	0.1569	0.1979	0.1851	0.1601
1.2500	0.1978	0.1839	0.1594	0.1949	0.1820	0.1571	0.1981	0.1855	0.1604
1.2600	0.1980	0.1843	0.1597	0.1951	0.1823	0.1574	0.1984	0.1860	0.1607
1.2700	0.1982	0.1847	0.1600	0.1952	0.1827	0.1576	0.1986	0.1864	0.1610
1.2800	0.1984	0.1851	0.1602	0.1954	0.1831	0.1578	0.1988	0.1869	0.1613
1.2900	0.1986	0.1855	0.1605	0.1955	0.1834	0.1580	0.1990	0.1873	0.1616
1.3000	0.1988	0.1859	0.1608	0.1956	0.1837	0.1582	0.1992	0.1876	0.1618
1.3100	0.1989	0.1862	0.1610	0.1957	0.1841	0.1584	0.1994	0.1880	0.1621
1.3200	0.1991	0.1866	0.1613	0.1959	0.1844	0.1587	0.1996	0.1884	0.1624
1.3300	0.1993	0.1870	0.1615	0.1960	0.1847	0.1589	0.1999	0.1888	0.1627
1.3400	0.1995	0.1874	0.1618	0.1961	0.1851	0.1591	0.2001	0.1892	0.1629
1.3500	0.1996	0.1877	0.1620	0.1962	0.1854	0.1593	0.2003	0.1896	0.1632
1.3600	0.1998	0.1881	0.1623	0.1963	0.1857	0.1594	0.2006	0.1900	0.1635
1.3700	0.2000	0.1884	0.1625	0.1964	0.1860	0.1596	0.2008	0.1904	0.1637
1.3800	0.2001	0.1888	0.1627	0.1965	0.1863	0.1598	0.2010	0.1908	0.1640
1.3900	0.2003	0.1891	0.1630	0.1966	0.1866	0.1600	0.2011	0.1911	0.1642
1.4000	0.2004	0.1895	0.1632	0.1967	0.1869	0.1602	0.2013	0.1915	0.1645
1.4100	0.2006	0.1898	0.1634	0.1968	0.1872	0.1604	0.2015	0.1919	0.1647
1.4200	0.2007	0.1901	0.1636	0.1969	0.1874	0.1605	0.2017	0.1922	0.1650
1.4300	0.2009	0.1904	0.1639	0.1970	0.1877	0.1607	0.2019	0.1926	0.1652
1.4400	0.2010	0.1908	0.1641	0.1971	0.1880	0.1609	0.2021	0.1929	0.1655
1.4500	0.2012	0.1911	0.1643	0.1972	0.1883	0.1611	0.2023	0.1932	0.1657
1.4600	0.2013	0.1914	0.1645	0.1973	0.1885	0.1612	0.2025	0.1936	0.1660
1.4700	0.2014	0.1917	0.1647	0.1974	0.1888	0.1614	0.2026	0.1939	0.1662
1.4800	0.2016	0.1920	0.1649	0.1975	0.1891	0.1615	0.2028	0.1942	0.1665
1.4900	0.2017	0.1923	0.1651	0.1976	0.1893	0.1617	0.2030	0.1946	0.1667
1.5000	0.2019	0.1926	0.1653	0.1976	0.1896	0.1618	0.2032	0.1949	0.1669
1.5100	0.2020	0.1929	0.1655	0.1977	0.1898	0.1620	0.2033	0.1952	0.1671
1.5200	0.2021	0.1932	0.1657	0.1978	0.1901	0.1621	0.2035	0.1955	0.1674
1.5300	0.2022	0.1935	0.1659	0.1979	0.1903	0.1623	0.2037	0.1958	0.1676
1.5400	0.2024	0.1938	0.1661	0.1979	0.1905	0.1624	0.2038	0.1961	0.1678
1.5500	0.2025	0.1941	0.1663	0.1980	0.1908	0.1626	0.2040	0.1964	0.1680
1.5600	0.2026	0.1944	0.1665	0.1981	0.1910	0.1627	0.2042	0.1967	0.1683
1.5700	0.2027	0.1946	0.1667	0.1982	0.1912	0.1628	0.2043	0.1971	0.1685
1.5800	0.2029	0.1949	0.1669	0.1982	0.1914	0.1630	0.2045	0.1974	0.1687
1.5900	0.2030	0.1952	0.1670	0.1983	0.1917	0.1631	0.2046	0.1976	0.1689
1.6000	0.2031	0.1955	0.1672	0.1983	0.1919	0.1632	0.2048	0.1979	0.1691
1.6100	0.2032	0.1957	0.1674	0.1984	0.1921	0.1634	0.2049	0.1983	0.1693
1.6200	0.2033	0.1960	0.1676	0.1985	0.1923	0.1635	0.2051	0.1985	0.1695
1.6300	0.2034	0.1962	0.1678	0.1985	0.1925	0.1636	0.2052	0.1989	0.1696
1.6400	0.2036	0.1965	0.1679	0.1986	0.1927	0.1637	0.2053	0.1991	0.1698
1.6500	0.2037	0.1968	0.1681	0.1986	0.1929	0.1639	0.2055	0.1994	0.1700
1.6600	0.2038	0.1970	0.1683	0.1987	0.1931	0.1640	0.2056	0.1997	0.1702
1.6700	0.2039	0.1973	0.1684	0.1988	0.1933	0.1641	0.2057	0.2000	0.1704
1.6800	0.2040	0.1975	0.1686	0.1988	0.1935	0.1642	0.2059	0.2002	0.1706
1.6900	0.2041	0.1978	0.1688	0.1989	0.1937	0.1643	0.2060	0.2005	0.1707
1.7000	0.2042	0.1980	0.1689	0.1989	0.1939	0.1644	0.2061	0.2007	0.1709
1.7100	0.2043	0.1982	0.1691	0.1990	0.1941	0.1645	0.2063	0.2010	0.1710
1.7200	0.2044	0.1985	0.1692	0.1990	0.1943	0.1647	0.2064	0.2013	0.1712
1.7300	0.2045	0.1987	0.1694	0.1990	0.1945	0.1648	0.2065	0.2015	0.1714
1.7400	0.2046	0.1989	0.1695	0.1991	0.1946	0.1649	0.2066	0.2017	0.1715
1.7500	0.2047	0.1992	0.1697	0.1991	0.1948	0.1650	0.2067	0.2020	0.1717
1.7600	0.2048	0.1994	0.1698	0.1992	0.1950	0.1651	0.2068	0.2022	0.1719
1.7700	0.2049	0.1996	0.1700	0.1992	0.1952	0.1652	0.2070	0.2025	0.1720
1.7800	0.2050	0.1999	0.1701	0.1993	0.1953	0.1653	0.2071	0.2027	0.1722
1.7900	0.2051	0.2001	0.1703	0.1993	0.1955	0.1654	0.2072	0.2030	0.1724
1.8000	0.2052	0.2003	0.1704	0.1993	0.1957	0.1655	0.2073	0.2032	0.1725
1.8100	0.2053	0.2005	0.1706	0.1994	0.1958	0.1656	0.2074	0.2034	0.1727
1.8200	0.2053	0.2007	0.1707	0.1994	0.1960	0.1656	0.2075	0.2037	0.1728
1.8300	0.2054	0.2009	0.1709	0.1994	0.1962	0.1657	0.2076	0.2039	0.1730
1.8400	0.2055	0.2012	0.1710	0.1995	0.1963	0.1658	0.2077	0.2041	0.1732
1.8500	0.2056	0.2014	0.1711	0.1995	0.1965	0.1659	0.2078	0.2043	0.1733
1.8600	0.2057	0.2016	0.1713	0.1995	0.1966	0.1660	0.2079	0.2046	0.1735
1.8700	0.2058	0.2018	0.1714	0.1996	0.1968	0.1661	0.2081	0.2048	0.1736
1.8800	0.2059	0.2020	0.1716	0.1996	0.1969	0.1662	0.2082	0.2050	0.1738
1.8900	0.2060	0.2022	0.1717	0.1996	0.1971	0.1663	0.2083	0.2052	0.1739
1.9000	0.2060	0.2024	0.1718	0.1997	0.1972	0.1663	0.2084	0.2054	0.1741
1.9100	0.2061	0.2026	0.1719	0.1997	0.1974	0.1664	0.2085	0.2056	0.1742
1.9200	0.2062	0.2028	0.1721	0.1997	0.1975	0.1665	0.2086	0.2059	0.1743
1.9300	0.2063	0.2030	0.1722	0.1998	0.1977	0.1666	0.2087	0.2061	0.1745
1.9400	0.2064	0.2032	0.1723	0.1998	0.1978	0.1667	0.2088	0.2063	0.1746
1.9500	0.2064	0.2034	0.1725	0.1998	0.1979	0.1667	0.2089	0.2065	0.1747
1.9600	0.2065	0.2035	0.1726	0.1998	0.1981	0.1668	0.2090	0.2067	0.1749
1.9700	0.2066	0.2037	0.1727	0.1999	0.1982	0.1669	0.2091	0.2069	0.1750
1.9800	0.2067	0.2039	0.1728	0.1999	0.1984	0.1670	0.2092	0.2071	0.1752
1.9900	0.2067	0.2041	0.1730	0.1999	0.1985	0.1670	0.2094	0.2072	0.1753
2.0000	0.2068	0.2043	0.1731	0.1999	0.1986	0.1671	0.2095	0.2075	0.1755
2.0100	0.2069	0.2045	0.1732	0.1999	0.1987	0.1672	0.2096	0.2077	0.1756
2.0200	0.2070	0.2047	0.1733	0.2000	0.1989	0.1672	0.2097	0.2079	0.1757
2.0300	0.2070	0.2048	0.1734	0.2000	0.1990	0.1673	0.2097	0.2081	0.1759
2.0400	0.2071	0.2050	0.1735	0.2000	0.1991	0.1674	0.2098	0.2083	0.1760
2.0500	0.2072	0.2052	0.1737	0.2000	0.1992	0.1674	0.2099	0.2085	0.1761
2.0600	0.2072	0.2054	0.1738	0.2000	0.1994	0.1675	0.2100	0.2087	0.1763
2.0700	0.2073	0.2055	0.1739	0.2001	0.1995	0.1676	0.2101	0.2089	0.1764
2.0800	0.2074	0.2057	0.1740	0.2001	0.1996	0.1676	0.2102	0.2091	0.1765
2.0900	0.2075	0.2059	0.1741	0.2001	0.1997	0.1677	0.2103	0.2093	0.1766
2.1000	0.2075	0.2060	0.1742	0.2001	0.1998	0.1678	0.2104	0.2094	0.1767
2.1100	0.2076	0.2062	0.1743	0.2001	0.2000	0.1678	0.2104	0.2096	0.1769
2.1200	0.2077	0.2064	0.1744	0.2001	0.2001	0.1679	0.2105	0.2098	0.1770
2.1300	0.2077	0.2065	0.1746	0.2002	0.2002	0.1679	0.2106	0.2100	0.1771
2.1400	0.2078	0.2067	0.1747	0.2002	0.2003	0.1680	0.2107	0.2101	0.1772
2.1500	0.2079	0.2069	0.1748	0.2002	0.2004	0.1680	0.2108	0.2103	0.1774
2.1600	0.2079	0.2070	0.1749	0.2002	0.2005	0.1681	0.2109	0.2105	0.1775
2.1700	0.2080	0.2072	0.1750	0.2002	0.2006	0.1682	0.2109	0.2107	0.1776
2.1800	0.2080	0.2074	0.1751	0.2002	0.2007	0.1682	0.2110	0.2108	0.1777
2.1900	0.2081	0.2075	0.1752	0.2002	0.2008	0.1683	0.2111	0.2110	0.1778
2.2000	0.2082	0.2077	0.1753	0.2002	0.2009	0.1683	0.2112	0.2112	0.1779
2.2100	0.2082	0.2078	0.1754	0.2003	0.2010	0.1684	0.2113	0.2114	0.1780
2.2200	0.2083	0.2080	0.1755	0.2003	0.2011	0.1684	0.2113	0.2115	0.1782
2.2300	0.2084	0.2081	0.1756	0.2003	0.2012	0.1685	0.2114	0.2117	0.1783
2.2400	0.2084	0.2083	0.1757	0.2003	0.2013	0.1685	0.2115	0.2119	0.1784
2.2500	0.2085	0.2084	0.1758	0.2003	0.2014	0.1686	0.2115	0.2120	0.1785
2.2600	0.2085	0.2086	0.1759	0.2003	0.2015	0.1686	0.2116	0.2122	0.1786
2.2700	0.2086	0.2087	0.1760	0.2003	0.2016	0.1687	0.2117	0.2123	0.1787
2.2800	0.2086	0.2089	0.1761	0.2003	0.2017	0.1687	0.2118	0.2125	0.1788
2.2900	0.2087	0.2090	0.1762	0.2003	0.2018	0.1688	0.2119	0.2127	0.1789
2.3000	0.2088	0.2092	0.1763	0.2003	0.2019	0.1688	0.2119	0.2128	0.1791
2.3100	0.2088	0.2093	0.1764	0.2003	0.2020	0.1689	0.2120	0.2130	0.1792
2.3200	0.2089	0.2095	0.1764	0.2003	0.2021	0.1689	0.2121	0.2131	0.1793
2.3300	0.2089	0.2096	0.1765	0.2004	0.2022	0.1690	0.2122	0.2133	0.1794
2.3400	0.2090	0.2097	0.1766	0.2004	0.2023	0.1690	0.2123	0.2135	0.1795
2.3500	0.2090	0.2099	0.1767	0.2004	0.2023	0.1690	0.2123	0.2136	0.1796
2.3600	0.2091	0.2100	0.1768	0.2004	0.2024	0.1691	0.2124	0.2138	0.1797
2.3700	0.2091	0.2102	0.1769	0.2004	0.2025	0.1691	0.2125	0.2139	0.1798
2.3800	0.2092	0.2103	0.1770	0.2004	0.2026	0.1692	0.2125	0.2141	0.1799
2.3900	0.2093	0.2104	0.1771	0.2004	0.2027	0.1692	0.2126	0.2142	0.1800
2.4000	0.2093	0.2106	0.1772	0.2004	0.2028	0.1692	0.2127	0.2144	0.1800
2.4100	0.2094	0.2107	0.1773	0.2004	0.2028	0.1693	0.2127	0.2145	0.1801
2.4200	0.2094	0.2108	0.1773	0.2004	0.2029	0.1693	0.2128	0.2147	0.1802
2.4300	0.2095	0.2110	0.1774	0.2004	0.2030	0.1694	0.2129	0.2148	0.1803
2.4400	0.2095	0.2111	0.1775	0.2004	0.2031	0.1694	0.2129	0.2150	0.1804
2.4500	0.2096	0.2112	0.1776	0.2004	0.2032	0.1694	0.2130	0.2151	0.1805
2.4600	0.2096	0.2114	0.1777	0.2004	0.2032	0.1695	0.2130	0.2152	0.1806
2.4700	0.2097	0.2115	0.1778	0.2004	0.2033	0.1695	0.2131	0.2154	0.1807
2.4800	0.2097	0.2116	0.1778	0.2004	0.2034	0.1695	0.2132	0.2155	0.1808
2.4900	0.2098	0.2117	0.1779	0.2004	0.2035	0.1696	0.2132	0.2156	0.1809
2.5000	0.2098	0.2119	0.1780	0.2004	0.2036	0.1696	0.2133	0.2158	0.1810
2.5100	0.2099	0.2120	0.1781	0.2004	0.2036	0.1697	0.2134	0.2159	0.1811
2.5200	0.2099	0.2121	0.1782	0.2004	0.2037	0.1697	0.2134	0.2160	0.1812
2.5300	0.2100	0.2122	0.1782	0.2004	0.2038	0.1697	0.2135	0.2162	0.1813
2.5400	0.2100	0.2124	0.1783	0.2004	0.2038	0.1698	0.2135	0.2163	0.1813
2.5500	0.2100	0.2125	0.1784	0.2004	0.2039	0.1698	0.2136	0.2164	0.1814
2.5600	0.2101	0.2126	0.1785	0.2004	0.2040	0.1698	0.2136	0.2166	0.1815
2.5700	0.2101	0.2127	0.1786	0.2004	0.2041	0.1698	0.2137	0.2167	0.1816
2.5800	0.2102	0.2128	0.1786	0.2004	0.2041	0.1699	0.2138	0.2168	0.1817
2.5900	0.2102	0.2130	0.1787	0.2004	0.2042	0.1699	0.2138	0.2170	0.1818
2.6000	0.2103	0.2131	0.1788	0.2004	0.2043	0.1699	0.2139	0.2171	0.1819
2.6100	0.2103	0.2132	0.1789	0.2004	0.2043	0.1700	0.2140	0.2172	0.1820
2.6200	0.2104	0.2133	0.1789	0.2004	0.2044	0.1700	0.2140	0.2174	0.1820
2.6300	0.2104	0.2134	0.1790	0.2004	0.2045	0.1700	0.2141	0.2175	0.1821
2.6400	0.2105	0.2135	0.1791	0.2004	0.2045	0.1701	0.2141	0.2176	0.1822
2.6500	0.2105	0.2137	0.1792	0.2004	0.2046	0.1701	0.2142	0.2177	0.1823
2.6600	0.2105	0.2138	0.1792	0.2004	0.2046	0.1701	0.2143	0.2179	0.1823
2.6700	0.2106	0.2139	0.1793	0.2004	0.2047	0.1701	0.2143	0.2180	0.1824
2.6800	0.2106	0.2140	0.1794	0.2004	0.2048	0.1702	0.2144	0.2181	0.1825
2.6900	0.2107	0.2141	0.1795	0.2004	0.2048	0.1702	0.2144	0.2182	0.1826
2.7000	0.2107	0.2142	0.1795	0.2004	0.2049	0.1702	0.2145	0.2183	0.1827
2.7100	0.2108	0.2143	0.1796	0.2004	0.2050	0.1702	0.2145	0.2185	0.1827
2.7200	0.2108	0.2144	0.1797	0.2004	0.2050	0.1703	0.2146	0.2186	0.1828
2.7300	0.2108	0.2146	0.1797	0.2004	0.2051	0.1703	0.2146	0.2187	0.1829
2.7400	0.2109	0.2147	0.1798	0.2003	0.2051	0.1703	0.2147	0.2188	0.1830
2.7500	0.2109	0.2148	0.1799	0.2003	0.2052	0.1704	0.2148	0.2189	0.1831
2.7600	0.2110	0.2149	0.1799	0.2003	0.2053	0.1704	0.2148	0.2191	0.1831
2.7700	0.2110	0.2150	0.1800	0.2003	0.2053	0.1704	0.2149	0.2192	0.1832
2.7800	0.2110	0.2151	0.1801	0.2003	0.2054	0.1704	0.2149	0.2193	0.1833
2.7900	0.2111	0.2152	0.1802	0.2003	0.2054	0.1704	0.2150	0.2194	0.1833
2.8000	0.2111	0.2153	0.1802	0.2003	0.2055	0.1705	0.2150	0.2195	0.1834
2.8100	0.2112	0.2154	0.1803	0.2003	0.2055	0.1705	0.2151	0.2196	0.1835
2.8200	0.2112	0.2155	0.1804	0.2003	0.2056	0.1705	0.2151	0.2197	0.1836
2.8300	0.2112	0.2156	0.1804	0.2003	0.2056	0.1705	0.2152	0.2198	0.1836
2.8400	0.2113	0.2157	0.1805	0.2003	0.2057	0.1706	0.2152	0.2199	0.1837
2.8500	0.2113	0.2158	0.1805	0.2003	0.2057	0.1706	0.2153	0.2200	0.1838
2.8600	0.2113	0.2159	0.1806	0.2003	0.2058	0.1706	0.2153	0.2201	0.1839
2.8700	0.2114	0.2160	0.1807	0.2003	0.2059	0.1706	0.2154	0.2202	0.1839
2.8800	0.2114	0.2161	0.1807	0.2003	0.2059	0.1706	0.2154	0.2203	0.1840
2.8900	0.2115	0.2162	0.1808	0.2003	0.2060	0.1707	0.2155	0.2204	0.1841
2.9000	0.2115	0.2163	0.1809	0.2003	0.2060	0.1707	0.2155	0.2205	0.1842
2.9100	0.2115	0.2164	0.1809	0.2002	0.2061	0.1707	0.2155	0.2206	0.1842
2.9200	0.2116	0.2165	0.1810	0.2002	0.2061	0.1707	0.2156	0.2207	0.1843
2.9300	0.2116	0.2166	0.1811	0.2002	0.2062	0.1707	0.2156	0.2208	0.1844
2.9400	0.2116	0.2167	0.1811	0.2002	0.2062	0.1708	0.2157	0.2209	0.1845
2.9500	0.2117	0.2168	0.1812	0.2002	0.2062	0.1708	0.2157	0.2210	0.1845
2.9600	0.2117	0.2169	0.1812	0.2002	0.2063	0.1708	0.2158	0.2211	0.1846
2.9700	0.2117	0.2170	0.1813	0.2002	0.2063	0.1708	0.2158	0.2212	0.1847
2.9800	0.2118	0.2171	0.1814	0.2002	0.2064	0.1708	0.2159	0.2213	0.1848
2.9900	0.2118	0.2172	0.1814	0.2002	0.2064	0.1708	0.2159	0.2214	0.1848
3.0000	0.2118	0.2173	0.1815	0.2002	0.2065	0.1709	0.2160	0.2215	0.1849


==> data/r1_5_r2_2_halfEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
33.749	0.0072742	0.0044472	0.0052196	0.0042361	0.99989		0.99849		0.99851		0.9979

==> data/r1_5_r2_2_noEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
39.791	0.006122	0.0040461	0.0046204	0.003859	0.99991		0.99931		0.99882		0.99895

==> data/r1_5_r2_2_perf.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
0	0.0048692	0.0067995	0.01219		0.0064768	0.99976		0.99074		0.9963		0.9887
5	0.0048985	0.0067482	0.011948	0.0064291	0.99977		0.99149		0.99642		0.98955
10	0.0050985	0.006577	0.010888	0.0062685	0.99982		0.99273		0.99679		0.99098
15	0.0052698	0.00628		0.010037	0.0059881	0.99979		0.99403		0.99696		0.99252
20	0.0062667	0.0060024	0.0081047	0.0057301	0.99984		0.99537		0.9975		0.9941
25	0.0062052	0.005456	0.007087	0.0052048	0.99986		0.99744		0.99789		0.99656
30	0.0056354	0.0050107	0.006289	0.0047824	0.99988		0.99791		0.99828		0.99717
33.749	0.0072742	0.0044472	0.0052196	0.0042361	0.99989		0.99849		0.99851		0.9979
35	0.0064634	0.0046175	0.0050517	0.0044109	0.99991		0.99858		0.99866		0.998
39.791	0.006122	0.0040461	0.0046204	0.003859	0.99991		0.99931		0.99882		0.99895
40	0.0069592	0.0037374	0.0046994	0.0035532	0.9999		0.99902		0.9988		0.99859
45	0.0075109	0.0033268	0.0047176	0.003161	0.99992		0.99954		0.99906		0.99928
50	0.006074	0.0027409	0.0039907	0.0025957	0.99994		0.99948		0.99927		0.99923
55	0.0079027	0.0023028	0.0051853	0.002173	0.99995		0.99976		0.99942		0.99962
60	0.0076504	0.0020136	0.0053058	0.0019005	0.99994		0.99974		0.9995		0.9996
65	0.0078256	0.00136		0.0057078	0.0012618	0.99995		0.99986		0.99962		0.99977
70	0.0077563	0.0012654	0.0059093	0.001181	0.99995		0.99982		0.99968		0.99973
75	0.0066623	0.0006382	0.0051335	0.00057617	0.99995		0.99984		0.99974		0.99977
80	0.0084607	0.00067272	0.0070082	0.00061584	0.99995		0.99986		0.99977		0.99981
85	0.0076195	0.00043		0.0063643	0.00040324	0.99997		0.99979		0.99982		0.99973
90	0.0073242	0.00024702	0.0062121	0.00025216	0.99997		0.99987		0.99988		0.99983
100	0.0083157	0.00043831	0.0074518	0.00048883	0.99997		0.99987		0.99988		0.99984
110	0.0085845	0.00045055	0.0078994	0.0004899	0.99997		0.9998		0.99991		0.99977
120	0.0089137	0.00077029	0.0083553	0.00080393	0.99997		0.99979		0.99993		0.99976
130	0.0079064	0.0009519	0.0074635	0.00097891	0.99996		0.99988		0.99992		0.99986
140	0.0076855	0.00065837	0.0073065	0.00068237	0.99996		0.99988		0.99993		0.99987
150	0.0085039	0.00088137	0.0081564	0.00090285	0.99998		0.99974		0.99995		0.99972
160	0.0079294	0.0011052	0.0076231	0.0011245	0.99996		0.99976		0.99994		0.99975
170	0.0081104	0.0010702	0.0078145	0.0010885	0.99997		0.99983		0.99995		0.99982
180	0.0082673	0.00077134	0.0079809	0.00078979	0.99996		0.9997		0.99994		0.99968


==> data/r1_5_r2_2_r01_9_r02_19_180deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0007	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0122	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0340	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0583	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0816	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1027	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1219	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1389	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1543	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1683	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1805	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1920	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2024	0.0000
0.1400	0.2202	0.0000	0.2202	0.0000	0.2121	0.0000
0.1500	0.2292	0.0001	0.2292	0.0001	0.2211	0.0000
0.1600	0.2376	0.0001	0.2376	0.0001	0.2293	0.0001
0.1700	0.2453	0.0001	0.2453	0.0001	0.2370	0.0001
0.1800	0.2525	0.0002	0.2525	0.0002	0.2442	0.0001
0.1900	0.2592	0.0002	0.2592	0.0002	0.2509	0.0002
0.2000	0.2655	0.0003	0.2655	0.0003	0.2572	0.0002
0.2100	0.2715	0.0003	0.2715	0.0003	0.2630	0.0003
0.2200	0.2770	0.0004	0.2770	0.0004	0.2685	0.0004
0.2300	0.2823	0.0005	0.2823	0.0005	0.2737	0.0005
0.2400	0.2873	0.0006	0.2873	0.0006	0.2786	0.0006
0.2500	0.2920	0.0007	0.2920	0.0007	0.2833	0.0007
0.2600	0.2965	0.0009	0.2965	0.0009	0.2878	0.0008
0.2700	0.3008	0.0010	0.3008	0.0010	0.2920	0.0009
0.2800	0.3048	0.0011	0.3048	0.0011	0.2960	0.0010
0.2900	0.3087	0.0013	0.3087	0.0013	0.2998	0.0012
0.3000	0.3124	0.0014	0.3124	0.0014	0.3034	0.0013
0.3100	0.3159	0.0016	0.3159	0.0016	0.3069	0.0015
0.3200	0.3193	0.0018	0.3193	0.0018	0.3104	0.0017
0.3300	0.3226	0.0020	0.3226	0.0020	0.3135	0.0018
0.3400	0.3257	0.0021	0.3257	0.0021	0.3166	0.0020
0.3500	0.3287	0.0023	0.3287	0.0023	0.3196	0.0022
0.3600	0.3316	0.0025	0.3316	0.0025	0.3224	0.0024
0.3700	0.3344	0.0027	0.3344	0.0027	0.3252	0.0026
0.3800	0.3370	0.0030	0.3370	0.0030	0.3278	0.0028
0.3900	0.3396	0.0032	0.3396	0.0032	0.3304	0.0030
0.4000	0.3421	0.0034	0.3421	0.0034	0.3329	0.0032
0.4100	0.3445	0.0036	0.3445	0.0036	0.3354	0.0034
0.4200	0.3468	0.0038	0.3468	0.0038	0.3377	0.0036
0.4300	0.3491	0.0041	0.3491	0.0041	0.3400	0.0039
0.4400	0.3513	0.0043	0.3513	0.0043	0.3422	0.0041
0.4500	0.3534	0.0045	0.3534	0.0045	0.3444	0.0043
0.4600	0.3555	0.0048	0.3555	0.0048	0.3465	0.0045
0.4700	0.3574	0.0050	0.3574	0.0050	0.3485	0.0048
0.4800	0.3594	0.0052	0.3594	0.0052	0.3503	0.0050
0.4900	0.3613	0.0055	0.3613	0.0055	0.3522	0.0052
0.5000	0.3631	0.0057	0.3631	0.0057	0.3541	0.0055
0.5100	0.3648	0.0059	0.3648	0.0059	0.3559	0.0057
0.5200	0.3666	0.0062	0.3666	0.0062	0.3576	0.0059
0.5300	0.3683	0.0064	0.3683	0.0064	0.3594	0.0061
0.5400	0.3699	0.0067	0.3699	0.0067	0.3610	0.0064
0.5500	0.3715	0.0069	0.3715	0.0069	0.3626	0.0066
0.5600	0.3730	0.0071	0.3730	0.0071	0.3642	0.0068
0.5700	0.3746	0.0074	0.3746	0.0074	0.3658	0.0070
0.5800	0.3760	0.0076	0.3760	0.0076	0.3672	0.0073
0.5900	0.3775	0.0078	0.3775	0.0078	0.3686	0.0075
0.6000	0.3789	0.0081	0.3789	0.0081	0.3701	0.0077
0.6100	0.3803	0.0083	0.3803	0.0083	0.3715	0.0079
0.6200	0.3816	0.0086	0.3816	0.0086	0.3728	0.0081
0.6300	0.3829	0.0088	0.3829	0.0088	0.3741	0.0084
0.6400	0.3842	0.0090	0.3842	0.0090	0.3754	0.0086
0.6500	0.3854	0.0093	0.3854	0.0093	0.3767	0.0089
0.6600	0.3867	0.0095	0.3867	0.0095	0.3779	0.0091
0.6700	0.3879	0.0097	0.3879	0.0097	0.3790	0.0093
0.6800	0.3891	0.0099	0.3891	0.0099	0.3802	0.0096
0.6900	0.3902	0.0102	0.3902	0.0102	0.3814	0.0098
0.7000	0.3913	0.0104	0.3913	0.0104	0.3826	0.0100
0.7100	0.3924	0.0106	0.3924	0.0106	0.3836	0.0102
0.7200	0.3935	0.0108	0.3935	0.0108	0.3847	0.0105
0.7300	0.3946	0.0111	0.3946	0.0111	0.3858	0.0107
0.7400	0.3956	0.0113	0.3956	0.0113	0.3868	0.0109
0.7500	0.3967	0.0115	0.3967	0.0115	0.3879	0.0111
0.7600	0.3977	0.0117	0.3977	0.0117	0.3889	0.0113
0.7700	0.3986	0.0119	0.3986	0.0119	0.3899	0.0115
0.7800	0.3996	0.0121	0.3996	0.0121	0.3908	0.0117
0.7900	0.4005	0.0124	0.4005	0.0124	0.3918	0.0119
0.8000	0.4015	0.0126	0.4015	0.0126	0.3927	0.0121
0.8100	0.4024	0.0128	0.4024	0.0128	0.3937	0.0124
0.8200	0.4033	0.0130	0.4033	0.0130	0.3945	0.0126
0.8300	0.4042	0.0132	0.4042	0.0132	0.3954	0.0128
0.8400	0.4050	0.0134	0.4050	0.0134	0.3962	0.0130
0.8500	0.4059	0.0136	0.4059	0.0136	0.3970	0.0132
0.8600	0.4067	0.0138	0.4067	0.0138	0.3979	0.0134
0.8700	0.4076	0.0140	0.4076	0.0140	0.3987	0.0136
0.8800	0.4084	0.0142	0.4084	0.0142	0.3995	0.0138
0.8900	0.4092	0.0144	0.4092	0.0144	0.4003	0.0140
0.9000	0.4099	0.0146	0.4099	0.0146	0.4010	0.0142
0.9100	0.4107	0.0147	0.4107	0.0147	0.4019	0.0144
0.9200	0.4115	0.0149	0.4115	0.0149	0.4026	0.0146
0.9300	0.4122	0.0151	0.4122	0.0151	0.4034	0.0148
0.9400	0.4130	0.0153	0.4130	0.0153	0.4042	0.0149
0.9500	0.4137	0.0155	0.4137	0.0155	0.4050	0.0151
0.9600	0.4144	0.0157	0.4144	0.0157	0.4057	0.0153
0.9700	0.4151	0.0159	0.4151	0.0159	0.4064	0.0155
0.9800	0.4158	0.0160	0.4158	0.0160	0.4071	0.0156
0.9900	0.4165	0.0162	0.4165	0.0162	0.4078	0.0158
1.0000	0.4171	0.0164	0.4171	0.0164	0.4085	0.0160
1.0100	0.4178	0.0166	0.4178	0.0166	0.4092	0.0162
1.0200	0.4185	0.0167	0.4184	0.0167	0.4099	0.0164
1.0300	0.4191	0.0169	0.4191	0.0169	0.4105	0.0165
1.0400	0.4197	0.0171	0.4197	0.0171	0.4111	0.0167
1.0500	0.4204	0.0172	0.4203	0.0172	0.4118	0.0169
1.0600	0.4210	0.0174	0.4210	0.0174	0.4124	0.0170
1.0700	0.4216	0.0176	0.4216	0.0176	0.4130	0.0172
1.0800	0.4222	0.0177	0.4222	0.0177	0.4137	0.0174
1.0900	0.4228	0.0179	0.4228	0.0179	0.4143	0.0176
1.1000	0.4233	0.0181	0.4233	0.0181	0.4149	0.0177
1.1100	0.4239	0.0182	0.4239	0.0182	0.4154	0.0179
1.1200	0.4245	0.0184	0.4245	0.0184	0.4160	0.0181
1.1300	0.4251	0.0185	0.4250	0.0185	0.4166	0.0182
1.1400	0.4256	0.0187	0.4256	0.0187	0.4171	0.0184
1.1500	0.4262	0.0188	0.4261	0.0188	0.4176	0.0185
1.1600	0.4267	0.0190	0.4267	0.0190	0.4182	0.0187
1.1700	0.4272	0.0191	0.4272	0.0191	0.4188	0.0189
1.1800	0.4277	0.0193	0.4277	0.0193	0.4193	0.0190
1.1900	0.4283	0.0194	0.4283	0.0194	0.4197	0.0192
1.2000	0.4288	0.0196	0.4288	0.0196	0.4202	0.0193
1.2100	0.4293	0.0197	0.4293	0.0197	0.4208	0.0195
1.2200	0.4298	0.0199	0.4298	0.0199	0.4213	0.0196
1.2300	0.4303	0.0200	0.4303	0.0200	0.4218	0.0197
1.2400	0.4308	0.0201	0.4308	0.0201	0.4223	0.0199
1.2500	0.4313	0.0203	0.4312	0.0203	0.4228	0.0200
1.2600	0.4317	0.0204	0.4317	0.0204	0.4233	0.0202
1.2700	0.4322	0.0206	0.4322	0.0206	0.4237	0.0204
1.2800	0.4327	0.0207	0.4327	0.0207	0.4242	0.0205
1.2900	0.4331	0.0208	0.4331	0.0208	0.4247	0.0207
1.3000	0.4336	0.0210	0.4336	0.0210	0.4251	0.0208
1.3100	0.4340	0.0211	0.4340	0.0211	0.4256	0.0209
1.3200	0.4345	0.0212	0.4345	0.0212	0.4260	0.0211
1.3300	0.4349	0.0214	0.4349	0.0214	0.4264	0.0212
1.3400	0.4353	0.0215	0.4353	0.0215	0.4269	0.0213
1.3500	0.4358	0.0216	0.4358	0.0216	0.4272	0.0215
1.3600	0.4362	0.0217	0.4362	0.0217	0.4277	0.0216
1.3700	0.4366	0.0219	0.4366	0.0219	0.4281	0.0217
1.3800	0.4370	0.0220	0.4370	0.0220	0.4285	0.0218
1.3900	0.4374	0.0221	0.4374	0.0221	0.4289	0.0220
1.4000	0.4379	0.0222	0.4378	0.0222	0.4293	0.0221
1.4100	0.4383	0.0224	0.4382	0.0224	0.4297	0.0222
1.4200	0.4387	0.0225	0.4386	0.0225	0.4301	0.0224
1.4300	0.4390	0.0226	0.4390	0.0226	0.4305	0.0225
1.4400	0.4394	0.0227	0.4394	0.0227	0.4309	0.0226
1.4500	0.4398	0.0228	0.4398	0.0228	0.4312	0.0228
1.4600	0.4402	0.0230	0.4402	0.0230	0.4316	0.0229
1.4700	0.4406	0.0231	0.4406	0.0231	0.4320	0.0230
1.4800	0.4410	0.0232	0.4409	0.0232	0.4323	0.0231
1.4900	0.4413	0.0233	0.4413	0.0233	0.4327	0.0232
1.5000	0.4417	0.0234	0.4417	0.0234	0.4331	0.0234
1.5100	0.4421	0.0235	0.4420	0.0235	0.4334	0.0235
1.5200	0.4424	0.0236	0.4424	0.0236	0.4338	0.0236
1.5300	0.4428	0.0237	0.4427	0.0237	0.4342	0.0237
1.5400	0.4431	0.0238	0.4431	0.0238	0.4345	0.0238
1.5500	0.4435	0.0240	0.4434	0.0240	0.4349	0.0239
1.5600	0.4438	0.0241	0.4438	0.0241	0.4352	0.0240
1.5700	0.4442	0.0242	0.4441	0.0242	0.4355	0.0241
1.5800	0.4445	0.0243	0.4445	0.0243	0.4359	0.0242
1.5900	0.4448	0.0244	0.4448	0.0244	0.4362	0.0244
1.6000	0.4452	0.0245	0.4451	0.0245	0.4365	0.0245
1.6100	0.4455	0.0246	0.4455	0.0246	0.4369	0.0246
1.6200	0.4458	0.0247	0.4458	0.0247	0.4372	0.0247
1.6300	0.4461	0.0248	0.4461	0.0248	0.4375	0.0248
1.6400	0.4465	0.0249	0.4464	0.0249	0.4378	0.0249
1.6500	0.4468	0.0250	0.4467	0.0250	0.4381	0.0250
1.6600	0.4471	0.0251	0.4471	0.0251	0.4385	0.0251
1.6700	0.4474	0.0252	0.4474	0.0252	0.4388	0.0252
1.6800	0.4477	0.0253	0.4477	0.0253	0.4391	0.0253
1.6900	0.4480	0.0254	0.4480	0.0254	0.4394	0.0254
1.7000	0.4483	0.0255	0.4483	0.0255	0.4397	0.0255
1.7100	0.4486	0.0256	0.4486	0.0256	0.4400	0.0256
1.7200	0.4489	0.0257	0.4489	0.0257	0.4403	0.0257
1.7300	0.4492	0.0258	0.4492	0.0258	0.4406	0.0258
1.7400	0.4495	0.0259	0.4495	0.0259	0.4409	0.0259
1.7500	0.4498	0.0259	0.4498	0.0259	0.4412	0.0260
1.7600	0.4501	0.0260	0.4500	0.0260	0.4415	0.0261
1.7700	0.4504	0.0261	0.4503	0.0261	0.4418	0.0262
1.7800	0.4507	0.0262	0.4506	0.0262	0.4421	0.0263
1.7900	0.4509	0.0263	0.4509	0.0263	0.4424	0.0264
1.8000	0.4512	0.0264	0.4512	0.0264	0.4427	0.0265
1.8100	0.4515	0.0265	0.4514	0.0265	0.4430	0.0266
1.8200	0.4518	0.0266	0.4517	0.0266	0.4433	0.0267
1.8300	0.4520	0.0267	0.4520	0.0267	0.4435	0.0268
1.8400	0.4523	0.0267	0.4522	0.0267	0.4438	0.0269
1.8500	0.4526	0.0268	0.4525	0.0268	0.4441	0.0270
1.8600	0.4528	0.0269	0.4528	0.0269	0.4444	0.0271
1.8700	0.4531	0.0270	0.4530	0.0270	0.4446	0.0272
1.8800	0.4534	0.0271	0.4533	0.0271	0.4449	0.0273
1.8900	0.4536	0.0272	0.4535	0.0272	0.4452	0.0273
1.9000	0.4539	0.0272	0.4538	0.0272	0.4454	0.0274
1.9100	0.4541	0.0273	0.4540	0.0273	0.4457	0.0275
1.9200	0.4544	0.0274	0.4543	0.0274	0.4459	0.0276
1.9300	0.4546	0.0275	0.4545	0.0275	0.4462	0.0277
1.9400	0.4549	0.0276	0.4548	0.0276	0.4464	0.0278
1.9500	0.4551	0.0277	0.4550	0.0277	0.4467	0.0278
1.9600	0.4554	0.0277	0.4553	0.0277	0.4469	0.0279
1.9700	0.4556	0.0278	0.4555	0.0278	0.4472	0.0280
1.9800	0.4558	0.0279	0.4558	0.0279	0.4474	0.0281
1.9900	0.4561	0.0280	0.4560	0.0280	0.4477	0.0282
2.0000	0.4563	0.0280	0.4562	0.0280	0.4479	0.0282
2.0100	0.4566	0.0281	0.4565	0.0281	0.4482	0.0283
2.0200	0.4568	0.0282	0.4567	0.0282	0.4484	0.0284
2.0300	0.4570	0.0283	0.4569	0.0283	0.4486	0.0285
2.0400	0.4572	0.0283	0.4571	0.0283	0.4488	0.0286
2.0500	0.4575	0.0284	0.4574	0.0284	0.4491	0.0287
2.0600	0.4577	0.0285	0.4576	0.0285	0.4493	0.0288
2.0700	0.4579	0.0286	0.4578	0.0286	0.4495	0.0288
2.0800	0.4581	0.0286	0.4580	0.0286	0.4498	0.0289
2.0900	0.4584	0.0287	0.4583	0.0287	0.4500	0.0290
2.1000	0.4586	0.0288	0.4585	0.0288	0.4502	0.0291
2.1100	0.4588	0.0289	0.4587	0.0289	0.4504	0.0292
2.1200	0.4590	0.0289	0.4589	0.0289	0.4506	0.0292
2.1300	0.4592	0.0290	0.4591	0.0290	0.4508	0.0293
2.1400	0.4594	0.0291	0.4593	0.0291	0.4511	0.0294
2.1500	0.4597	0.0291	0.4595	0.0291	0.4513	0.0294
2.1600	0.4599	0.0292	0.4597	0.0292	0.4515	0.0295
2.1700	0.4601	0.0293	0.4600	0.0293	0.4517	0.0296
2.1800	0.4603	0.0293	0.4602	0.0293	0.4519	0.0297
2.1900	0.4605	0.0294	0.4604	0.0294	0.4521	0.0297
2.2000	0.4607	0.0295	0.4606	0.0295	0.4523	0.0298
2.2100	0.4609	0.0295	0.4608	0.0295	0.4525	0.0299
2.2200	0.4611	0.0296	0.4610	0.0296	0.4527	0.0300
2.2300	0.4613	0.0297	0.4612	0.0297	0.4529	0.0300
2.2400	0.4615	0.0297	0.4614	0.0297	0.4531	0.0301
2.2500	0.4617	0.0298	0.4616	0.0298	0.4533	0.0302
2.2600	0.4619	0.0299	0.4617	0.0299	0.4535	0.0302
2.2700	0.4621	0.0299	0.4619	0.0299	0.4537	0.0303
2.2800	0.4623	0.0300	0.4621	0.0300	0.4539	0.0304
2.2900	0.4625	0.0301	0.4623	0.0301	0.4541	0.0304
2.3000	0.4627	0.0301	0.4625	0.0301	0.4543	0.0305
2.3100	0.4628	0.0302	0.4627	0.0302	0.4545	0.0306
2.3200	0.4630	0.0302	0.4629	0.0302	0.4547	0.0307
2.3300	0.4632	0.0303	0.4631	0.0303	0.4549	0.0307
2.3400	0.4634	0.0304	0.4632	0.0304	0.4551	0.0308
2.3500	0.4636	0.0304	0.4634	0.0304	0.4552	0.0309
2.3600	0.4638	0.0305	0.4636	0.0305	0.4554	0.0309
2.3700	0.4640	0.0306	0.4638	0.0305	0.4556	0.0310
2.3800	0.4641	0.0306	0.4640	0.0306	0.4558	0.0311
2.3900	0.4643	0.0307	0.4641	0.0307	0.4560	0.0311
2.4000	0.4645	0.0307	0.4643	0.0307	0.4562	0.0312
2.4100	0.4647	0.0308	0.4645	0.0308	0.4564	0.0313
2.4200	0.4648	0.0309	0.4647	0.0308	0.4565	0.0314
2.4300	0.4650	0.0309	0.4648	0.0309	0.4567	0.0314
2.4400	0.4652	0.0310	0.4650	0.0310	0.4569	0.0315
2.4500	0.4654	0.0310	0.4652	0.0310	0.4571	0.0316
2.4600	0.4655	0.0311	0.4654	0.0311	0.4572	0.0316
2.4700	0.4657	0.0311	0.4655	0.0311	0.4574	0.0317
2.4800	0.4659	0.0312	0.4657	0.0312	0.4576	0.0318
2.4900	0.4660	0.0313	0.4659	0.0312	0.4578	0.0318
2.5000	0.4662	0.0313	0.4660	0.0313	0.4579	0.0319
2.5100	0.4664	0.0314	0.4662	0.0314	0.4581	0.0319
2.5200	0.4665	0.0314	0.4663	0.0314	0.4583	0.0320
2.5300	0.4667	0.0315	0.4665	0.0315	0.4584	0.0321
2.5400	0.4669	0.0315	0.4667	0.0315	0.4586	0.0321
2.5500	0.4670	0.0316	0.4668	0.0316	0.4588	0.0322
2.5600	0.4672	0.0316	0.4670	0.0316	0.4590	0.0322
2.5700	0.4674	0.0317	0.4671	0.0317	0.4591	0.0323
2.5800	0.4675	0.0317	0.4673	0.0317	0.4593	0.0323
2.5900	0.4677	0.0318	0.4675	0.0318	0.4595	0.0324
2.6000	0.4678	0.0318	0.4676	0.0318	0.4596	0.0324
2.6100	0.4680	0.0319	0.4678	0.0319	0.4598	0.0325
2.6200	0.4681	0.0320	0.4679	0.0319	0.4599	0.0326
2.6300	0.4683	0.0320	0.4681	0.0320	0.4601	0.0326
2.6400	0.4685	0.0321	0.4682	0.0320	0.4603	0.0327
2.6500	0.4686	0.0321	0.4684	0.0321	0.4604	0.0327
2.6600	0.4688	0.0322	0.4685	0.0322	0.4606	0.0328
2.6700	0.4689	0.0322	0.4687	0.0322	0.4607	0.0328
2.6800	0.4691	0.0323	0.4688	0.0323	0.4609	0.0329
2.6900	0.4692	0.0323	0.4690	0.0323	0.4611	0.0329
2.7000	0.4694	0.0324	0.4691	0.0324	0.4612	0.0330
2.7100	0.4695	0.0324	0.4693	0.0324	0.4613	0.0331
2.7200	0.4697	0.0325	0.4694	0.0324	0.4615	0.0331
2.7300	0.4698	0.0325	0.4695	0.0325	0.4616	0.0332
2.7400	0.4699	0.0326	0.4697	0.0325	0.4618	0.0332
2.7500	0.4701	0.0326	0.4698	0.0326	0.4619	0.0333
2.7600	0.4702	0.0327	0.4700	0.0326	0.4621	0.0333
2.7700	0.4704	0.0327	0.4701	0.0327	0.4622	0.0334
2.7800	0.4705	0.0327	0.4702	0.0327	0.4624	0.0335
2.7900	0.4707	0.0328	0.4704	0.0328	0.4625	0.0335
2.8000	0.4708	0.0328	0.4705	0.0328	0.4626	0.0335
2.8100	0.4709	0.0329	0.4707	0.0329	0.4628	0.0336
2.8200	0.4711	0.0329	0.4708	0.0329	0.4629	0.0336
2.8300	0.4712	0.0330	0.4709	0.0330	0.4630	0.0337
2.8400	0.4713	0.0330	0.4711	0.0330	0.4632	0.0338
2.8500	0.4715	0.0331	0.4712	0.0331	0.4633	0.0338
2.8600	0.4716	0.0331	0.4713	0.0331	0.4634	0.0339
2.8700	0.4718	0.0332	0.4715	0.0332	0.4636	0.0339
2.8800	0.4719	0.0332	0.4716	0.0332	0.4637	0.0340
2.8900	0.4720	0.0333	0.4717	0.0332	0.4639	0.0340
2.9000	0.4722	0.0333	0.4719	0.0333	0.4640	0.0341
2.9100	0.4723	0.0333	0.4720	0.0333	0.4641	0.0341
2.9200	0.4724	0.0334	0.4721	0.0334	0.4643	0.0341
2.9300	0.4726	0.0334	0.4722	0.0334	0.4645	0.0342
2.9400	0.4727	0.0335	0.4724	0.0335	0.4646	0.0342
2.9500	0.4728	0.0335	0.4725	0.0335	0.4647	0.0343
2.9600	0.4729	0.0336	0.4726	0.0336	0.4648	0.0343
2.9700	0.4731	0.0336	0.4727	0.0336	0.4650	0.0344
2.9800	0.4732	0.0336	0.4729	0.0336	0.4651	0.0344
2.9900	0.4733	0.0337	0.4730	0.0337	0.4652	0.0345
3.0000	0.4734	0.0337	0.4731	0.0337	0.4654	0.0345
3.0100	0.4736	0.0338	0.4732	0.0338	0.4655	0.0346
3.0200	0.4737	0.0338	0.4734	0.0338	0.4656	0.0346
3.0300	0.4738	0.0339	0.4735	0.0339	0.4657	0.0347
3.0400	0.4739	0.0339	0.4736	0.0339	0.4659	0.0347
3.0500	0.4741	0.0339	0.4737	0.0339	0.4660	0.0347
3.0600	0.4742	0.0340	0.4738	0.0340	0.4661	0.0348
3.0700	0.4743	0.0340	0.4740	0.0340	0.4662	0.0348
3.0800	0.4744	0.0341	0.4741	0.0341	0.4664	0.0349
3.0900	0.4746	0.0341	0.4742	0.0341	0.4665	0.0349
3.1000	0.4747	0.0341	0.4743	0.0341	0.4666	0.0350
3.1100	0.4748	0.0342	0.4744	0.0342	0.4667	0.0350
3.1200	0.4749	0.0342	0.4745	0.0342	0.4668	0.0351
3.1300	0.4750	0.0343	0.4747	0.0343	0.4669	0.0351
3.1400	0.4751	0.0343	0.4748	0.0343	0.4671	0.0351
3.1500	0.4753	0.0343	0.4749	0.0343	0.4672	0.0352
3.1600	0.4754	0.0344	0.4750	0.0344	0.4673	0.0352
3.1700	0.4755	0.0344	0.4751	0.0344	0.4674	0.0353
3.1800	0.4756	0.0345	0.4752	0.0345	0.4675	0.0353
3.1900	0.4757	0.0345	0.4753	0.0345	0.4677	0.0354
3.2000	0.4758	0.0345	0.4755	0.0345	0.4678	0.0354
3.2100	0.4759	0.0346	0.4756	0.0346	0.4679	0.0354
3.2200	0.4761	0.0346	0.4757	0.0346	0.4680	0.0355
3.2300	0.4762	0.0347	0.4758	0.0346	0.4681	0.0355
3.2400	0.4763	0.0347	0.4759	0.0347	0.4683	0.0356
3.2500	0.4764	0.0347	0.4760	0.0347	0.4684	0.0356
3.2600	0.4765	0.0348	0.4761	0.0348	0.4685	0.0357
3.2700	0.4766	0.0348	0.4762	0.0348	0.4686	0.0357
3.2800	0.4767	0.0348	0.4763	0.0348	0.4687	0.0357
3.2900	0.4768	0.0349	0.4764	0.0349	0.4688	0.0358
3.3000	0.4769	0.0349	0.4765	0.0349	0.4689	0.0358
3.3100	0.4771	0.0350	0.4766	0.0349	0.4690	0.0359
3.3200	0.4772	0.0350	0.4767	0.0350	0.4691	0.0359
3.3300	0.4773	0.0350	0.4768	0.0350	0.4692	0.0359
3.3400	0.4774	0.0351	0.4769	0.0350	0.4693	0.0360
3.3500	0.4775	0.0351	0.4771	0.0351	0.4694	0.0360
3.3600	0.4776	0.0351	0.4772	0.0351	0.4695	0.0361
3.3700	0.4777	0.0352	0.4773	0.0352	0.4697	0.0361
3.3800	0.4778	0.0352	0.4774	0.0352	0.4698	0.0361
3.3900	0.4779	0.0352	0.4775	0.0352	0.4699	0.0362
3.4000	0.4780	0.0353	0.4776	0.0353	0.4700	0.0362
3.4100	0.4781	0.0353	0.4777	0.0353	0.4701	0.0362
3.4200	0.4782	0.0353	0.4778	0.0353	0.4702	0.0363
3.4300	0.4783	0.0354	0.4779	0.0354	0.4703	0.0363
3.4400	0.4784	0.0354	0.4780	0.0354	0.4704	0.0364
3.4500	0.4785	0.0355	0.4781	0.0354	0.4705	0.0364
3.4600	0.4786	0.0355	0.4782	0.0355	0.4706	0.0364
3.4700	0.4787	0.0355	0.4783	0.0355	0.4707	0.0365
3.4800	0.4788	0.0356	0.4783	0.0355	0.4708	0.0365
3.4900	0.4789	0.0356	0.4784	0.0356	0.4709	0.0366
3.5000	0.4790	0.0356	0.4785	0.0356	0.4710	0.0366
3.5100	0.4791	0.0357	0.4786	0.0356	0.4711	0.0366
3.5200	0.4792	0.0357	0.4787	0.0357	0.4712	0.0367
3.5300	0.4793	0.0357	0.4788	0.0357	0.4713	0.0367
3.5400	0.4794	0.0358	0.4789	0.0357	0.4714	0.0368
3.5500	0.4795	0.0358	0.4790	0.0358	0.4715	0.0368
3.5600	0.4796	0.0358	0.4791	0.0358	0.4716	0.0368
3.5700	0.4797	0.0359	0.4792	0.0358	0.4717	0.0369
3.5800	0.4798	0.0359	0.4793	0.0359	0.4718	0.0369
3.5900	0.4799	0.0359	0.4794	0.0359	0.4719	0.0370
3.6000	0.4800	0.0360	0.4795	0.0359	0.4720	0.0370
3.6100	0.4801	0.0360	0.4796	0.0360	0.4721	0.0370
3.6200	0.4802	0.0360	0.4797	0.0360	0.4722	0.0371
3.6300	0.4803	0.0360	0.4797	0.0360	0.4723	0.0371
3.6400	0.4804	0.0361	0.4798	0.0361	0.4724	0.0371
3.6500	0.4804	0.0361	0.4799	0.0361	0.4724	0.0371
3.6600	0.4805	0.0361	0.4800	0.0361	0.4725	0.0372
3.6700	0.4806	0.0362	0.4801	0.0362	0.4726	0.0372
3.6800	0.4807	0.0362	0.4802	0.0362	0.4727	0.0373
3.6900	0.4808	0.0362	0.4803	0.0362	0.4728	0.0373
3.7000	0.4809	0.0363	0.4804	0.0362	0.4729	0.0373
3.7100	0.4810	0.0363	0.4805	0.0363	0.4730	0.0374
3.7200	0.4811	0.0363	0.4805	0.0363	0.4731	0.0374
3.7300	0.4812	0.0364	0.4806	0.0363	0.4732	0.0374
3.7400	0.4813	0.0364	0.4807	0.0364	0.4732	0.0375
3.7500	0.4814	0.0364	0.4808	0.0364	0.4733	0.0375
3.7600	0.4814	0.0364	0.4809	0.0364	0.4734	0.0375
3.7700	0.4815	0.0365	0.4810	0.0365	0.4735	0.0376
3.7800	0.4816	0.0365	0.4811	0.0365	0.4736	0.0376
3.7900	0.4817	0.0365	0.4811	0.0365	0.4737	0.0376
3.8000	0.4818	0.0366	0.4812	0.0365	0.4737	0.0377
3.8100	0.4819	0.0366	0.4813	0.0366	0.4738	0.0377
3.8200	0.4820	0.0366	0.4814	0.0366	0.4739	0.0377
3.8300	0.4821	0.0367	0.4815	0.0366	0.4740	0.0378
3.8400	0.4821	0.0367	0.4816	0.0367	0.4741	0.0378
3.8500	0.4822	0.0367	0.4816	0.0367	0.4742	0.0378
3.8600	0.4823	0.0367	0.4817	0.0367	0.4742	0.0378
3.8700	0.4824	0.0368	0.4818	0.0367	0.4743	0.0379
3.8800	0.4825	0.0368	0.4819	0.0368	0.4744	0.0379
3.8900	0.4826	0.0368	0.4820	0.0368	0.4745	0.0379
3.9000	0.4826	0.0369	0.4820	0.0368	0.4746	0.0380
3.9100	0.4827	0.0369	0.4821	0.0369	0.4746	0.0380
3.9200	0.4828	0.0369	0.4822	0.0369	0.4747	0.0380
3.9300	0.4829	0.0369	0.4823	0.0369	0.4748	0.0381
3.9400	0.4830	0.0370	0.4824	0.0369	0.4749	0.0381
3.9500	0.4831	0.0370	0.4824	0.0370	0.4750	0.0381
3.9600	0.4831	0.0370	0.4825	0.0370	0.4750	0.0382
3.9700	0.4832	0.0371	0.4826	0.0370	0.4751	0.0382
3.9800	0.4833	0.0371	0.4827	0.0371	0.4752	0.0382
3.9900	0.4834	0.0371	0.4828	0.0371	0.4753	0.0383
4.0000	0.4835	0.0371	0.4828	0.0371	0.4754	0.0383
4.0100	0.4835	0.0372	0.4829	0.0371	0.4754	0.0383
4.0200	0.4836	0.0372	0.4830	0.0372	0.4755	0.0383
4.0300	0.4837	0.0372	0.4831	0.0372	0.4756	0.0384
4.0400	0.4838	0.0372	0.4831	0.0372	0.4757	0.0384
4.0500	0.4839	0.0373	0.4832	0.0372	0.4758	0.0384
4.0600	0.4839	0.0373	0.4833	0.0373	0.4759	0.0385
4.0700	0.4840	0.0373	0.4834	0.0373	0.4759	0.0385
4.0800	0.4841	0.0374	0.4834	0.0373	0.4760	0.0385
4.0900	0.4842	0.0374	0.4835	0.0374	0.4761	0.0386
4.1000	0.4843	0.0374	0.4836	0.0374	0.4762	0.0386
4.1100	0.4843	0.0374	0.4837	0.0374	0.4763	0.0386
4.1200	0.4844	0.0375	0.4837	0.0374	0.4763	0.0386
4.1300	0.4845	0.0375	0.4838	0.0375	0.4764	0.0387
4.1400	0.4846	0.0375	0.4839	0.0375	0.4765	0.0387
4.1500	0.4846	0.0375	0.4840	0.0375	0.4766	0.0387
4.1600	0.4847	0.0376	0.4840	0.0375	0.4767	0.0388
4.1700	0.4848	0.0376	0.4841	0.0376	0.4767	0.0388
4.1800	0.4849	0.0376	0.4842	0.0376	0.4768	0.0388
4.1900	0.4849	0.0376	0.4842	0.0376	0.4769	0.0388
4.2000	0.4850	0.0377	0.4843	0.0376	0.4770	0.0389
4.2100	0.4851	0.0377	0.4844	0.0377	0.4770	0.0389
4.2200	0.4852	0.0377	0.4845	0.0377	0.4771	0.0389
4.2300	0.4852	0.0377	0.4845	0.0377	0.4772	0.0389
4.2400	0.4853	0.0378	0.4846	0.0377	0.4773	0.0390
4.2500	0.4854	0.0378	0.4847	0.0378	0.4774	0.0390
4.2600	0.4855	0.0378	0.4847	0.0378	0.4774	0.0390
4.2700	0.4855	0.0378	0.4848	0.0378	0.4775	0.0391
4.2800	0.4856	0.0379	0.4849	0.0378	0.4776	0.0391
4.2900	0.4857	0.0379	0.4849	0.0379	0.4776	0.0391
4.3000	0.4857	0.0379	0.4850	0.0379	0.4777	0.0391
4.3100	0.4858	0.0379	0.4851	0.0379	0.4778	0.0392
4.3200	0.4859	0.0380	0.4852	0.0379	0.4779	0.0392
4.3300	0.4860	0.0380	0.4852	0.0380	0.4779	0.0392
4.3400	0.4860	0.0380	0.4853	0.0380	0.4780	0.0392
4.3500	0.4861	0.0380	0.4854	0.0380	0.4781	0.0393
4.3600	0.4862	0.0381	0.4854	0.0380	0.4782	0.0393
4.3700	0.4862	0.0381	0.4855	0.0380	0.4782	0.0393
4.3800	0.4863	0.0381	0.4856	0.0381	0.4783	0.0393
4.3900	0.4864	0.0381	0.4856	0.0381	0.4784	0.0394
4.4000	0.4864	0.0382	0.4857	0.0381	0.4784	0.0394
4.4100	0.4865	0.0382	0.4858	0.0381	0.4785	0.0394
4.4200	0.4866	0.0382	0.4858	0.0382	0.4786	0.0395
4.4300	0.4867	0.0382	0.4859	0.0382	0.4786	0.0395
4.4400	0.4867	0.0383	0.4859	0.0382	0.4787	0.0395
4.4500	0.4868	0.0383	0.4860	0.0382	0.4788	0.0395
4.4600	0.4869	0.0383	0.4861	0.0383	0.4788	0.0396
4.4700	0.4869	0.0383	0.4861	0.0383	0.4789	0.0396
4.4800	0.4870	0.0383	0.4862	0.0383	0.4790	0.0396
4.4900	0.4871	0.0384	0.4863	0.0383	0.4790	0.0396
4.5000	0.4871	0.0384	0.4863	0.0384	0.4791	0.0397
4.5100	0.4872	0.0384	0.4864	0.0384	0.4792	0.0397
4.5200	0.4873	0.0384	0.4865	0.0384	0.4793	0.0397
4.5300	0.4873	0.0385	0.4865	0.0384	0.4794	0.0397
4.5400	0.4874	0.0385	0.4866	0.0384	0.4794	0.0397
4.5500	0.4875	0.0385	0.4866	0.0385	0.4795	0.0398
4.5600	0.4875	0.0385	0.4867	0.0385	0.4796	0.0398
4.5700	0.4876	0.0385	0.4868	0.0385	0.4796	0.0398
4.5800	0.4877	0.0386	0.4868	0.0385	0.4797	0.0398
4.5900	0.4877	0.0386	0.4869	0.0386	0.4798	0.0399
4.6000	0.4878	0.0386	0.4870	0.0386	0.4798	0.0399
4.6100	0.4878	0.0386	0.4870	0.0386	0.4799	0.0399
4.6200	0.4879	0.0387	0.4871	0.0386	0.4799	0.0399
4.6300	0.4880	0.0387	0.4871	0.0386	0.4800	0.0400
4.6400	0.4880	0.0387	0.4872	0.0387	0.4801	0.0400
4.6500	0.4881	0.0387	0.4873	0.0387	0.4801	0.0400
4.6600	0.4882	0.0387	0.4873	0.0387	0.4802	0.0400
4.6700	0.4882	0.0388	0.4874	0.0387	0.4803	0.0401
4.6800	0.4883	0.0388	0.4874	0.0387	0.4803	0.0401
4.6900	0.4884	0.0388	0.4875	0.0388	0.4804	0.0401
4.7000	0.4884	0.0388	0.4876	0.0388	0.4805	0.0401
4.7100	0.4885	0.0389	0.4876	0.0388	0.4805	0.0402
4.7200	0.4885	0.0389	0.4877	0.0388	0.4806	0.0402
4.7300	0.4886	0.0389	0.4877	0.0389	0.4807	0.0402
4.7400	0.4887	0.0389	0.4878	0.0389	0.4807	0.0402
4.7500	0.4887	0.0389	0.4879	0.0389	0.4808	0.0403
4.7600	0.4888	0.0390	0.4879	0.0389	0.4808	0.0403
4.7700	0.4888	0.0390	0.4880	0.0389	0.4809	0.0403
4.7800	0.4889	0.0390	0.4880	0.0390	0.4810	0.0403
4.7900	0.4890	0.0390	0.4881	0.0390	0.4810	0.0404
4.8000	0.4890	0.0390	0.4881	0.0390	0.4811	0.0404
4.8100	0.4891	0.0391	0.4882	0.0390	0.4811	0.0404
4.8200	0.4892	0.0391	0.4883	0.0390	0.4812	0.0404
4.8300	0.4892	0.0391	0.4883	0.0391	0.4812	0.0404
4.8400	0.4893	0.0391	0.4884	0.0391	0.4813	0.0405
4.8500	0.4893	0.0391	0.4884	0.0391	0.4814	0.0405
4.8600	0.4894	0.0392	0.4885	0.0391	0.4814	0.0405
4.8700	0.4894	0.0392	0.4885	0.0391	0.4815	0.0405
4.8800	0.4895	0.0392	0.4886	0.0392	0.4816	0.0405
4.8900	0.4896	0.0392	0.4887	0.0392	0.4816	0.0406
4.9000	0.4896	0.0392	0.4887	0.0392	0.4817	0.0406
4.9100	0.4897	0.0393	0.4888	0.0392	0.4817	0.0406
4.9200	0.4897	0.0393	0.4888	0.0392	0.4818	0.0406
4.9300	0.4898	0.0393	0.4889	0.0393	0.4818	0.0406
4.9400	0.4899	0.0393	0.4889	0.0393	0.4819	0.0406
4.9500	0.4899	0.0393	0.4890	0.0393	0.4820	0.0407
4.9600	0.4900	0.0394	0.4890	0.0393	0.4820	0.0407
4.9700	0.4900	0.0394	0.4891	0.0393	0.4821	0.0407
4.9800	0.4901	0.0394	0.4891	0.0394	0.4821	0.0407
4.9900	0.4901	0.0394	0.4892	0.0394	0.4822	0.0408
5.0000	0.4902	0.0394	0.4892	0.0394	0.4823	0.0408


==> data/r1_5_r2_2_r01_9_r02_19_90deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0007	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0123	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0341	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0583	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0816	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1028	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1220	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1389	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1544	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1684	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1808	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1922	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2030	0.0000
0.1400	0.2202	0.0000	0.2202	0.0000	0.2127	0.0000
0.1500	0.2292	0.0001	0.2292	0.0001	0.2213	0.0000
0.1600	0.2376	0.0001	0.2376	0.0001	0.2297	0.0001
0.1700	0.2453	0.0001	0.2453	0.0001	0.2375	0.0001
0.1800	0.2525	0.0002	0.2525	0.0002	0.2448	0.0002
0.1900	0.2592	0.0002	0.2592	0.0002	0.2513	0.0002
0.2000	0.2655	0.0003	0.2655	0.0003	0.2575	0.0002
0.2100	0.2715	0.0003	0.2715	0.0003	0.2635	0.0003
0.2200	0.2770	0.0004	0.2770	0.0004	0.2689	0.0004
0.2300	0.2823	0.0005	0.2823	0.0005	0.2743	0.0005
0.2400	0.2873	0.0006	0.2873	0.0006	0.2793	0.0005
0.2500	0.2920	0.0007	0.2920	0.0007	0.2840	0.0006
0.2600	0.2965	0.0008	0.2965	0.0008	0.2884	0.0008
0.2700	0.3008	0.0009	0.3008	0.0009	0.2927	0.0008
0.2800	0.3048	0.0011	0.3048	0.0011	0.2967	0.0010
0.2900	0.3087	0.0012	0.3087	0.0012	0.3006	0.0011
0.3000	0.3124	0.0013	0.3124	0.0013	0.3044	0.0013
0.3100	0.3159	0.0015	0.3159	0.0015	0.3079	0.0014
0.3200	0.3193	0.0016	0.3193	0.0016	0.3113	0.0015
0.3300	0.3226	0.0018	0.3226	0.0018	0.3145	0.0017
0.3400	0.3257	0.0020	0.3257	0.0020	0.3177	0.0018
0.3500	0.3287	0.0021	0.3287	0.0021	0.3207	0.0020
0.3600	0.3316	0.0023	0.3316	0.0023	0.3235	0.0022
0.3700	0.3344	0.0025	0.3344	0.0025	0.3263	0.0023
0.3800	0.3370	0.0027	0.3370	0.0027	0.3291	0.0025
0.3900	0.3396	0.0029	0.3396	0.0029	0.3317	0.0027
0.4000	0.3421	0.0031	0.3421	0.0031	0.3342	0.0028
0.4100	0.3445	0.0032	0.3445	0.0032	0.3366	0.0030
0.4200	0.3468	0.0034	0.3468	0.0034	0.3389	0.0032
0.4300	0.3491	0.0036	0.3491	0.0036	0.3412	0.0034
0.4400	0.3513	0.0038	0.3513	0.0038	0.3434	0.0035
0.4500	0.3534	0.0040	0.3534	0.0040	0.3455	0.0037
0.4600	0.3554	0.0042	0.3554	0.0042	0.3476	0.0039
0.4700	0.3574	0.0044	0.3574	0.0044	0.3495	0.0041
0.4800	0.3594	0.0046	0.3594	0.0046	0.3515	0.0043
0.4900	0.3612	0.0048	0.3612	0.0048	0.3534	0.0045
0.5000	0.3631	0.0050	0.3631	0.0050	0.3553	0.0047
0.5100	0.3648	0.0052	0.3648	0.0052	0.3571	0.0049
0.5200	0.3666	0.0054	0.3666	0.0054	0.3588	0.0050
0.5300	0.3682	0.0056	0.3682	0.0056	0.3605	0.0052
0.5400	0.3699	0.0058	0.3699	0.0058	0.3621	0.0054
0.5500	0.3715	0.0060	0.3715	0.0060	0.3637	0.0056
0.5600	0.3730	0.0062	0.3730	0.0062	0.3653	0.0058
0.5700	0.3745	0.0064	0.3745	0.0064	0.3669	0.0060
0.5800	0.3760	0.0066	0.3760	0.0066	0.3682	0.0062
0.5900	0.3774	0.0068	0.3774	0.0068	0.3697	0.0063
0.6000	0.3788	0.0070	0.3788	0.0070	0.3711	0.0065
0.6100	0.3802	0.0072	0.3802	0.0072	0.3725	0.0067
0.6200	0.3816	0.0074	0.3816	0.0074	0.3738	0.0069
0.6300	0.3829	0.0075	0.3829	0.0075	0.3751	0.0071
0.6400	0.3842	0.0077	0.3841	0.0077	0.3764	0.0073
0.6500	0.3854	0.0079	0.3854	0.0079	0.3777	0.0075
0.6600	0.3866	0.0081	0.3866	0.0081	0.3789	0.0076
0.6700	0.3878	0.0083	0.3878	0.0083	0.3802	0.0078
0.6800	0.3890	0.0085	0.3890	0.0085	0.3813	0.0080
0.6900	0.3901	0.0087	0.3901	0.0087	0.3825	0.0082
0.7000	0.3913	0.0088	0.3913	0.0088	0.3837	0.0084
0.7100	0.3924	0.0090	0.3924	0.0090	0.3848	0.0085
0.7200	0.3935	0.0092	0.3934	0.0092	0.3859	0.0087
0.7300	0.3945	0.0094	0.3945	0.0094	0.3870	0.0089
0.7400	0.3955	0.0095	0.3955	0.0095	0.3880	0.0091
0.7500	0.3966	0.0097	0.3965	0.0097	0.3890	0.0092
0.7600	0.3976	0.0099	0.3975	0.0099	0.3900	0.0094
0.7700	0.3985	0.0101	0.3985	0.0101	0.3910	0.0096
0.7800	0.3995	0.0102	0.3995	0.0102	0.3920	0.0097
0.7900	0.4004	0.0104	0.4004	0.0104	0.3929	0.0099
0.8000	0.4014	0.0106	0.4013	0.0106	0.3938	0.0101
0.8100	0.4023	0.0107	0.4022	0.0107	0.3947	0.0103
0.8200	0.4032	0.0109	0.4031	0.0109	0.3956	0.0104
0.8300	0.4040	0.0110	0.4040	0.0110	0.3966	0.0106
0.8400	0.4049	0.0112	0.4049	0.0112	0.3975	0.0108
0.8500	0.4057	0.0114	0.4057	0.0114	0.3983	0.0109
0.8600	0.4066	0.0115	0.4065	0.0115	0.3991	0.0110
0.8700	0.4074	0.0117	0.4074	0.0117	0.3999	0.0112
0.8800	0.4082	0.0118	0.4082	0.0118	0.4007	0.0114
0.8900	0.4090	0.0120	0.4090	0.0120	0.4016	0.0115
0.9000	0.4098	0.0121	0.4097	0.0121	0.4023	0.0117
0.9100	0.4105	0.0123	0.4105	0.0123	0.4031	0.0118
0.9200	0.4113	0.0124	0.4112	0.0124	0.4039	0.0120
0.9300	0.4120	0.0126	0.4120	0.0126	0.4046	0.0121
0.9400	0.4128	0.0127	0.4127	0.0127	0.4053	0.0123
0.9500	0.4135	0.0129	0.4134	0.0129	0.4060	0.0124
0.9600	0.4142	0.0130	0.4141	0.0130	0.4067	0.0126
0.9700	0.4149	0.0131	0.4148	0.0131	0.4074	0.0127
0.9800	0.4156	0.0133	0.4155	0.0133	0.4081	0.0129
0.9900	0.4162	0.0134	0.4162	0.0134	0.4088	0.0130
1.0000	0.4169	0.0136	0.4168	0.0136	0.4094	0.0131
1.0100	0.4176	0.0137	0.4175	0.0137	0.4101	0.0133
1.0200	0.4182	0.0138	0.4181	0.0138	0.4107	0.0134
1.0300	0.4188	0.0140	0.4188	0.0140	0.4114	0.0135
1.0400	0.4195	0.0141	0.4194	0.0141	0.4120	0.0137
1.0500	0.4201	0.0142	0.4200	0.0142	0.4127	0.0138
1.0600	0.4207	0.0144	0.4206	0.0144	0.4133	0.0139
1.0700	0.4213	0.0145	0.4212	0.0145	0.4139	0.0141
1.0800	0.4219	0.0146	0.4218	0.0146	0.4144	0.0142
1.0900	0.4225	0.0147	0.4224	0.0147	0.4150	0.0143
1.1000	0.4230	0.0149	0.4229	0.0149	0.4156	0.0145
1.1100	0.4236	0.0150	0.4235	0.0150	0.4162	0.0146
1.1200	0.4242	0.0151	0.4241	0.0151	0.4167	0.0147
1.1300	0.4247	0.0152	0.4246	0.0152	0.4173	0.0149
1.1400	0.4253	0.0154	0.4251	0.0154	0.4179	0.0150
1.1500	0.4258	0.0155	0.4257	0.0155	0.4184	0.0151
1.1600	0.4263	0.0156	0.4262	0.0156	0.4190	0.0152
1.1700	0.4269	0.0157	0.4267	0.0157	0.4195	0.0153
1.1800	0.4274	0.0158	0.4272	0.0158	0.4199	0.0154
1.1900	0.4279	0.0159	0.4277	0.0159	0.4204	0.0155
1.2000	0.4284	0.0161	0.4282	0.0160	0.4209	0.0157
1.2100	0.4289	0.0162	0.4287	0.0162	0.4214	0.0158
1.2200	0.4294	0.0163	0.4292	0.0163	0.4219	0.0159
1.2300	0.4299	0.0164	0.4297	0.0164	0.4224	0.0160
1.2400	0.4303	0.0165	0.4302	0.0165	0.4229	0.0161
1.2500	0.4308	0.0166	0.4307	0.0166	0.4234	0.0162
1.2600	0.4313	0.0167	0.4311	0.0167	0.4239	0.0163
1.2700	0.4318	0.0168	0.4316	0.0168	0.4244	0.0164
1.2800	0.4322	0.0169	0.4320	0.0169	0.4248	0.0165
1.2900	0.4327	0.0170	0.4325	0.0170	0.4253	0.0166
1.3000	0.4331	0.0171	0.4329	0.0171	0.4257	0.0167
1.3100	0.4336	0.0172	0.4334	0.0172	0.4262	0.0168
1.3200	0.4340	0.0173	0.4338	0.0173	0.4266	0.0169
1.3300	0.4344	0.0174	0.4342	0.0174	0.4270	0.0170
1.3400	0.4349	0.0175	0.4346	0.0175	0.4274	0.0171
1.3500	0.4353	0.0176	0.4351	0.0176	0.4279	0.0172
1.3600	0.4357	0.0177	0.4355	0.0177	0.4283	0.0173
1.3700	0.4361	0.0178	0.4359	0.0178	0.4287	0.0174
1.3800	0.4365	0.0179	0.4363	0.0179	0.4291	0.0175
1.3900	0.4369	0.0180	0.4367	0.0180	0.4295	0.0176
1.4000	0.4373	0.0181	0.4371	0.0181	0.4300	0.0177
1.4100	0.4377	0.0182	0.4375	0.0182	0.4304	0.0178
1.4200	0.4381	0.0183	0.4378	0.0183	0.4307	0.0179
1.4300	0.4385	0.0184	0.4382	0.0184	0.4312	0.0180
1.4400	0.4389	0.0185	0.4386	0.0185	0.4316	0.0181
1.4500	0.4392	0.0186	0.4390	0.0186	0.4319	0.0182
1.4600	0.4396	0.0187	0.4393	0.0187	0.4323	0.0183
1.4700	0.4400	0.0188	0.4397	0.0188	0.4326	0.0183
1.4800	0.4404	0.0189	0.4401	0.0189	0.4330	0.0184
1.4900	0.4407	0.0190	0.4404	0.0189	0.4334	0.0185
1.5000	0.4411	0.0190	0.4408	0.0190	0.4337	0.0186
1.5100	0.4414	0.0191	0.4411	0.0191	0.4341	0.0187
1.5200	0.4418	0.0192	0.4415	0.0192	0.4344	0.0188
1.5300	0.4421	0.0193	0.4418	0.0193	0.4348	0.0189
1.5400	0.4425	0.0194	0.4421	0.0194	0.4352	0.0190
1.5500	0.4428	0.0195	0.4425	0.0195	0.4355	0.0191
1.5600	0.4432	0.0196	0.4428	0.0195	0.4358	0.0192
1.5700	0.4435	0.0196	0.4431	0.0196	0.4362	0.0192
1.5800	0.4438	0.0197	0.4435	0.0197	0.4365	0.0193
1.5900	0.4442	0.0198	0.4438	0.0198	0.4368	0.0194
1.6000	0.4445	0.0199	0.4441	0.0199	0.4371	0.0195
1.6100	0.4448	0.0200	0.4444	0.0200	0.4374	0.0196
1.6200	0.4451	0.0200	0.4447	0.0200	0.4377	0.0196
1.6300	0.4454	0.0201	0.4450	0.0201	0.4381	0.0197
1.6400	0.4458	0.0202	0.4454	0.0202	0.4384	0.0198
1.6500	0.4461	0.0203	0.4457	0.0203	0.4387	0.0199
1.6600	0.4464	0.0204	0.4460	0.0204	0.4390	0.0200
1.6700	0.4467	0.0204	0.4463	0.0204	0.4393	0.0201
1.6800	0.4470	0.0205	0.4466	0.0205	0.4396	0.0202
1.6900	0.4473	0.0206	0.4468	0.0206	0.4400	0.0202
1.7000	0.4476	0.0207	0.4471	0.0207	0.4402	0.0203
1.7100	0.4479	0.0207	0.4474	0.0207	0.4406	0.0204
1.7200	0.4482	0.0208	0.4477	0.0208	0.4408	0.0205
1.7300	0.4485	0.0209	0.4480	0.0209	0.4411	0.0205
1.7400	0.4487	0.0210	0.4483	0.0209	0.4414	0.0206
1.7500	0.4490	0.0210	0.4485	0.0210	0.4417	0.0207
1.7600	0.4493	0.0211	0.4488	0.0211	0.4420	0.0208
1.7700	0.4496	0.0212	0.4491	0.0212	0.4422	0.0208
1.7800	0.4499	0.0212	0.4494	0.0212	0.4425	0.0209
1.7900	0.4501	0.0213	0.4496	0.0213	0.4427	0.0210
1.8000	0.4504	0.0214	0.4499	0.0214	0.4430	0.0211
1.8100	0.4507	0.0215	0.4501	0.0214	0.4433	0.0211
1.8200	0.4509	0.0215	0.4504	0.0215	0.4436	0.0212
1.8300	0.4512	0.0216	0.4507	0.0216	0.4439	0.0213
1.8400	0.4515	0.0217	0.4509	0.0216	0.4441	0.0214
1.8500	0.4517	0.0217	0.4512	0.0217	0.4444	0.0214
1.8600	0.4520	0.0218	0.4514	0.0218	0.4447	0.0215
1.8700	0.4522	0.0219	0.4517	0.0218	0.4449	0.0215
1.8800	0.4525	0.0219	0.4519	0.0219	0.4452	0.0216
1.8900	0.4527	0.0220	0.4522	0.0220	0.4454	0.0217
1.9000	0.4530	0.0221	0.4524	0.0220	0.4457	0.0217
1.9100	0.4532	0.0221	0.4526	0.0221	0.4459	0.0218
1.9200	0.4535	0.0222	0.4529	0.0222	0.4462	0.0219
1.9300	0.4537	0.0223	0.4531	0.0222	0.4464	0.0219
1.9400	0.4540	0.0223	0.4534	0.0223	0.4466	0.0220
1.9500	0.4542	0.0224	0.4536	0.0224	0.4469	0.0221
1.9600	0.4545	0.0224	0.4538	0.0224	0.4471	0.0221
1.9700	0.4547	0.0225	0.4540	0.0225	0.4473	0.0222
1.9800	0.4549	0.0226	0.4543	0.0225	0.4476	0.0223
1.9900	0.4552	0.0226	0.4545	0.0226	0.4478	0.0223
2.0000	0.4554	0.0227	0.4547	0.0227	0.4480	0.0224
2.0100	0.4556	0.0227	0.4549	0.0227	0.4483	0.0225
2.0200	0.4558	0.0228	0.4552	0.0228	0.4485	0.0225
2.0300	0.4561	0.0229	0.4554	0.0229	0.4487	0.0226
2.0400	0.4563	0.0229	0.4556	0.0229	0.4489	0.0226
2.0500	0.4565	0.0230	0.4558	0.0230	0.4492	0.0227
2.0600	0.4567	0.0230	0.4560	0.0230	0.4494	0.0228
2.0700	0.4570	0.0231	0.4562	0.0231	0.4496	0.0228
2.0800	0.4572	0.0232	0.4564	0.0231	0.4498	0.0229
2.0900	0.4574	0.0232	0.4566	0.0232	0.4500	0.0229
2.1000	0.4576	0.0233	0.4568	0.0233	0.4502	0.0230
2.1100	0.4578	0.0233	0.4571	0.0233	0.4505	0.0231
2.1200	0.4580	0.0234	0.4573	0.0234	0.4507	0.0231
2.1300	0.4582	0.0234	0.4575	0.0234	0.4509	0.0232
2.1400	0.4584	0.0235	0.4577	0.0235	0.4511	0.0232
2.1500	0.4587	0.0236	0.4579	0.0235	0.4513	0.0233
2.1600	0.4589	0.0236	0.4581	0.0236	0.4516	0.0233
2.1700	0.4591	0.0237	0.4582	0.0236	0.4517	0.0234
2.1800	0.4593	0.0237	0.4584	0.0237	0.4519	0.0234
2.1900	0.4595	0.0238	0.4586	0.0238	0.4521	0.0235
2.2000	0.4597	0.0238	0.4588	0.0238	0.4523	0.0236
2.2100	0.4599	0.0239	0.4590	0.0239	0.4525	0.0236
2.2200	0.4601	0.0239	0.4592	0.0239	0.4527	0.0237
2.2300	0.4603	0.0240	0.4594	0.0240	0.4530	0.0237
2.2400	0.4604	0.0240	0.4596	0.0240	0.4532	0.0238
2.2500	0.4606	0.0241	0.4598	0.0241	0.4533	0.0238
2.2600	0.4608	0.0241	0.4599	0.0241	0.4535	0.0239
2.2700	0.4610	0.0242	0.4601	0.0242	0.4537	0.0239
2.2800	0.4612	0.0242	0.4603	0.0242	0.4539	0.0240
2.2900	0.4614	0.0243	0.4605	0.0243	0.4541	0.0240
2.3000	0.4616	0.0243	0.4607	0.0243	0.4543	0.0241
2.3100	0.4618	0.0244	0.4608	0.0244	0.4544	0.0242
2.3200	0.4619	0.0244	0.4610	0.0244	0.4546	0.0242
2.3300	0.4621	0.0245	0.4612	0.0245	0.4548	0.0243
2.3400	0.4623	0.0245	0.4614	0.0245	0.4550	0.0243
2.3500	0.4625	0.0246	0.4615	0.0246	0.4551	0.0244
2.3600	0.4627	0.0246	0.4617	0.0246	0.4553	0.0244
2.3700	0.4628	0.0247	0.4619	0.0247	0.4555	0.0245
2.3800	0.4630	0.0247	0.4620	0.0247	0.4556	0.0245
2.3900	0.4632	0.0248	0.4622	0.0248	0.4558	0.0246
2.4000	0.4634	0.0248	0.4624	0.0248	0.4560	0.0246
2.4100	0.4635	0.0249	0.4625	0.0249	0.4562	0.0247
2.4200	0.4637	0.0249	0.4627	0.0249	0.4563	0.0247
2.4300	0.4639	0.0250	0.4629	0.0249	0.4565	0.0248
2.4400	0.4641	0.0250	0.4630	0.0250	0.4566	0.0248
2.4500	0.4642	0.0251	0.4632	0.0250	0.4568	0.0249
2.4600	0.4644	0.0251	0.4633	0.0251	0.4570	0.0249
2.4700	0.4646	0.0252	0.4635	0.0251	0.4571	0.0250
2.4800	0.4647	0.0252	0.4637	0.0252	0.4573	0.0250
2.4900	0.4649	0.0252	0.4638	0.0252	0.4575	0.0251
2.5000	0.4651	0.0253	0.4640	0.0253	0.4577	0.0251
2.5100	0.4652	0.0253	0.4641	0.0253	0.4579	0.0252
2.5200	0.4654	0.0254	0.4643	0.0254	0.4580	0.0252
2.5300	0.4655	0.0254	0.4644	0.0254	0.4582	0.0253
2.5400	0.4657	0.0255	0.4646	0.0254	0.4584	0.0253
2.5500	0.4659	0.0255	0.4647	0.0255	0.4585	0.0254
2.5600	0.4660	0.0256	0.4649	0.0255	0.4587	0.0254
2.5700	0.4662	0.0256	0.4650	0.0256	0.4588	0.0254
2.5800	0.4663	0.0256	0.4652	0.0256	0.4590	0.0255
2.5900	0.4665	0.0257	0.4653	0.0257	0.4592	0.0255
2.6000	0.4666	0.0257	0.4655	0.0257	0.4593	0.0256
2.6100	0.4668	0.0258	0.4656	0.0257	0.4595	0.0256
2.6200	0.4669	0.0258	0.4657	0.0258	0.4597	0.0257
2.6300	0.4671	0.0259	0.4659	0.0258	0.4598	0.0257
2.6400	0.4672	0.0259	0.4660	0.0259	0.4599	0.0257
2.6500	0.4674	0.0259	0.4662	0.0259	0.4601	0.0258
2.6600	0.4675	0.0260	0.4663	0.0259	0.4602	0.0258
2.6700	0.4677	0.0260	0.4664	0.0260	0.4604	0.0259
2.6800	0.4678	0.0261	0.4666	0.0260	0.4605	0.0259
2.6900	0.4680	0.0261	0.4667	0.0261	0.4607	0.0260
2.7000	0.4681	0.0261	0.4669	0.0261	0.4608	0.0260
2.7100	0.4683	0.0262	0.4670	0.0261	0.4610	0.0260
2.7200	0.4684	0.0262	0.4671	0.0262	0.4611	0.0261
2.7300	0.4686	0.0263	0.4673	0.0262	0.4613	0.0261
2.7400	0.4687	0.0263	0.4674	0.0263	0.4614	0.0262
2.7500	0.4688	0.0263	0.4675	0.0263	0.4615	0.0262
2.7600	0.4690	0.0264	0.4677	0.0263	0.4617	0.0262
2.7700	0.4691	0.0264	0.4678	0.0264	0.4618	0.0263
2.7800	0.4693	0.0265	0.4679	0.0264	0.4620	0.0263
2.7900	0.4694	0.0265	0.4681	0.0265	0.4621	0.0264
2.8000	0.4695	0.0265	0.4682	0.0265	0.4623	0.0264
2.8100	0.4697	0.0266	0.4683	0.0265	0.4624	0.0265
2.8200	0.4698	0.0266	0.4684	0.0266	0.4625	0.0265
2.8300	0.4699	0.0267	0.4686	0.0266	0.4626	0.0266
2.8400	0.4701	0.0267	0.4687	0.0266	0.4628	0.0266
2.8500	0.4702	0.0267	0.4688	0.0267	0.4629	0.0266
2.8600	0.4703	0.0268	0.4689	0.0267	0.4630	0.0267
2.8700	0.4705	0.0268	0.4691	0.0268	0.4631	0.0267
2.8800	0.4706	0.0268	0.4692	0.0268	0.4633	0.0267
2.8900	0.4707	0.0269	0.4693	0.0268	0.4634	0.0268
2.9000	0.4709	0.0269	0.4694	0.0269	0.4635	0.0268
2.9100	0.4710	0.0269	0.4695	0.0269	0.4636	0.0268
2.9200	0.4711	0.0270	0.4697	0.0269	0.4638	0.0269
2.9300	0.4712	0.0270	0.4698	0.0270	0.4639	0.0269
2.9400	0.4714	0.0271	0.4699	0.0270	0.4640	0.0269
2.9500	0.4715	0.0271	0.4700	0.0270	0.4642	0.0270
2.9600	0.4716	0.0271	0.4701	0.0271	0.4643	0.0270
2.9700	0.4718	0.0272	0.4703	0.0271	0.4644	0.0271
2.9800	0.4719	0.0272	0.4704	0.0271	0.4646	0.0271
2.9900	0.4720	0.0272	0.4705	0.0272	0.4647	0.0272
3.0000	0.4721	0.0273	0.4706	0.0272	0.4648	0.0272
3.0100	0.4722	0.0273	0.4707	0.0273	0.4650	0.0272
3.0200	0.4724	0.0273	0.4708	0.0273	0.4651	0.0273
3.0300	0.4725	0.0274	0.4709	0.0273	0.4652	0.0273
3.0400	0.4726	0.0274	0.4711	0.0274	0.4653	0.0273
3.0500	0.4727	0.0274	0.4712	0.0274	0.4655	0.0274
3.0600	0.4729	0.0275	0.4713	0.0274	0.4656	0.0274
3.0700	0.4730	0.0275	0.4714	0.0275	0.4657	0.0274
3.0800	0.4731	0.0275	0.4715	0.0275	0.4658	0.0275
3.0900	0.4732	0.0276	0.4716	0.0275	0.4660	0.0275
3.1000	0.4733	0.0276	0.4717	0.0276	0.4661	0.0275
3.1100	0.4734	0.0276	0.4718	0.0276	0.4662	0.0276
3.1200	0.4736	0.0277	0.4719	0.0276	0.4663	0.0276
3.1300	0.4737	0.0277	0.4720	0.0277	0.4664	0.0276
3.1400	0.4738	0.0277	0.4721	0.0277	0.4665	0.0277
3.1500	0.4739	0.0278	0.4723	0.0277	0.4666	0.0277
3.1600	0.4740	0.0278	0.4724	0.0277	0.4667	0.0277
3.1700	0.4741	0.0278	0.4725	0.0278	0.4668	0.0278
3.1800	0.4742	0.0279	0.4726	0.0278	0.4670	0.0278
3.1900	0.4744	0.0279	0.4727	0.0278	0.4671	0.0278
3.2000	0.4745	0.0279	0.4728	0.0279	0.4672	0.0278
3.2100	0.4746	0.0280	0.4729	0.0279	0.4673	0.0279
3.2200	0.4747	0.0280	0.4730	0.0279	0.4674	0.0279
3.2300	0.4748	0.0280	0.4731	0.0280	0.4675	0.0279
3.2400	0.4749	0.0281	0.4732	0.0280	0.4676	0.0280
3.2500	0.4750	0.0281	0.4733	0.0280	0.4677	0.0280
3.2600	0.4751	0.0281	0.4734	0.0281	0.4678	0.0280
3.2700	0.4752	0.0282	0.4735	0.0281	0.4679	0.0281
3.2800	0.4753	0.0282	0.4736	0.0281	0.4681	0.0281
3.2900	0.4754	0.0282	0.4737	0.0281	0.4682	0.0281
3.3000	0.4755	0.0282	0.4738	0.0282	0.4683	0.0282
3.3100	0.4757	0.0283	0.4739	0.0282	0.4684	0.0282
3.3200	0.4758	0.0283	0.4740	0.0282	0.4685	0.0282
3.3300	0.4759	0.0283	0.4741	0.0283	0.4686	0.0283
3.3400	0.4760	0.0284	0.4742	0.0283	0.4687	0.0283
3.3500	0.4761	0.0284	0.4743	0.0283	0.4688	0.0283
3.3600	0.4762	0.0284	0.4744	0.0284	0.4689	0.0283
3.3700	0.4763	0.0285	0.4744	0.0284	0.4690	0.0284
3.3800	0.4764	0.0285	0.4745	0.0284	0.4691	0.0284
3.3900	0.4765	0.0285	0.4746	0.0284	0.4692	0.0284
3.4000	0.4766	0.0285	0.4747	0.0285	0.4693	0.0285
3.4100	0.4767	0.0286	0.4748	0.0285	0.4694	0.0285
3.4200	0.4768	0.0286	0.4749	0.0285	0.4695	0.0285
3.4300	0.4769	0.0286	0.4750	0.0286	0.4696	0.0286
3.4400	0.4770	0.0287	0.4751	0.0286	0.4697	0.0286
3.4500	0.4771	0.0287	0.4752	0.0286	0.4698	0.0286
3.4600	0.4772	0.0287	0.4753	0.0286	0.4699	0.0287
3.4700	0.4773	0.0287	0.4754	0.0287	0.4700	0.0287
3.4800	0.4774	0.0288	0.4755	0.0287	0.4701	0.0287
3.4900	0.4775	0.0288	0.4756	0.0287	0.4702	0.0287
3.5000	0.4776	0.0288	0.4756	0.0288	0.4703	0.0288
3.5100	0.4777	0.0289	0.4757	0.0288	0.4704	0.0288
3.5200	0.4778	0.0289	0.4758	0.0288	0.4705	0.0288
3.5300	0.4779	0.0289	0.4759	0.0288	0.4706	0.0289
3.5400	0.4780	0.0289	0.4760	0.0289	0.4707	0.0289
3.5500	0.4781	0.0290	0.4761	0.0289	0.4708	0.0289
3.5600	0.4782	0.0290	0.4762	0.0289	0.4708	0.0289
3.5700	0.4782	0.0290	0.4763	0.0289	0.4710	0.0290
3.5800	0.4783	0.0290	0.4763	0.0290	0.4711	0.0290
3.5900	0.4784	0.0291	0.4764	0.0290	0.4711	0.0290
3.6000	0.4785	0.0291	0.4765	0.0290	0.4712	0.0290
3.6100	0.4786	0.0291	0.4766	0.0290	0.4713	0.0291
3.6200	0.4787	0.0292	0.4767	0.0291	0.4714	0.0291
3.6300	0.4788	0.0292	0.4768	0.0291	0.4715	0.0291
3.6400	0.4789	0.0292	0.4768	0.0291	0.4716	0.0292
3.6500	0.4790	0.0292	0.4769	0.0292	0.4717	0.0292
3.6600	0.4791	0.0293	0.4770	0.0292	0.4718	0.0292
3.6700	0.4792	0.0293	0.4771	0.0292	0.4719	0.0293
3.6800	0.4793	0.0293	0.4772	0.0292	0.4720	0.0293
3.6900	0.4793	0.0293	0.4773	0.0293	0.4721	0.0293
3.7000	0.4794	0.0294	0.4773	0.0293	0.4722	0.0293
3.7100	0.4795	0.0294	0.4774	0.0293	0.4723	0.0294
3.7200	0.4796	0.0294	0.4775	0.0293	0.4724	0.0294
3.7300	0.4797	0.0294	0.4776	0.0294	0.4725	0.0294
3.7400	0.4798	0.0295	0.4777	0.0294	0.4726	0.0294
3.7500	0.4799	0.0295	0.4777	0.0294	0.4726	0.0295
3.7600	0.4800	0.0295	0.4778	0.0294	0.4727	0.0295
3.7700	0.4800	0.0295	0.4779	0.0295	0.4728	0.0295
3.7800	0.4801	0.0296	0.4780	0.0295	0.4729	0.0295
3.7900	0.4802	0.0296	0.4780	0.0295	0.4730	0.0296
3.8000	0.4803	0.0296	0.4781	0.0295	0.4731	0.0296
3.8100	0.4804	0.0296	0.4782	0.0296	0.4732	0.0296
3.8200	0.4805	0.0297	0.4783	0.0296	0.4733	0.0296
3.8300	0.4806	0.0297	0.4784	0.0296	0.4734	0.0297
3.8400	0.4806	0.0297	0.4784	0.0296	0.4735	0.0297
3.8500	0.4807	0.0297	0.4785	0.0297	0.4735	0.0297
3.8600	0.4808	0.0298	0.4786	0.0297	0.4736	0.0297
3.8700	0.4809	0.0298	0.4787	0.0297	0.4737	0.0298
3.8800	0.4810	0.0298	0.4787	0.0297	0.4738	0.0298
3.8900	0.4811	0.0298	0.4788	0.0297	0.4739	0.0298
3.9000	0.4811	0.0299	0.4789	0.0298	0.4740	0.0298
3.9100	0.4812	0.0299	0.4790	0.0298	0.4741	0.0299
3.9200	0.4813	0.0299	0.4790	0.0298	0.4741	0.0299
3.9300	0.4814	0.0299	0.4791	0.0298	0.4742	0.0299
3.9400	0.4815	0.0300	0.4792	0.0299	0.4743	0.0300
3.9500	0.4815	0.0300	0.4793	0.0299	0.4744	0.0300
3.9600	0.4816	0.0300	0.4793	0.0299	0.4745	0.0300
3.9700	0.4817	0.0300	0.4794	0.0299	0.4746	0.0300
3.9800	0.4818	0.0301	0.4795	0.0300	0.4747	0.0301
3.9900	0.4819	0.0301	0.4795	0.0300	0.4747	0.0301
4.0000	0.4819	0.0301	0.4796	0.0300	0.4748	0.0301
4.0100	0.4820	0.0301	0.4797	0.0300	0.4749	0.0301
4.0200	0.4821	0.0301	0.4798	0.0300	0.4750	0.0302
4.0300	0.4822	0.0302	0.4798	0.0301	0.4750	0.0302
4.0400	0.4823	0.0302	0.4799	0.0301	0.4751	0.0302
4.0500	0.4823	0.0302	0.4800	0.0301	0.4752	0.0302
4.0600	0.4824	0.0302	0.4800	0.0301	0.4753	0.0303
4.0700	0.4825	0.0303	0.4801	0.0302	0.4754	0.0303
4.0800	0.4826	0.0303	0.4802	0.0302	0.4754	0.0303
4.0900	0.4826	0.0303	0.4802	0.0302	0.4755	0.0303
4.1000	0.4827	0.0303	0.4803	0.0302	0.4756	0.0303
4.1100	0.4828	0.0303	0.4804	0.0302	0.4757	0.0304
4.1200	0.4829	0.0304	0.4804	0.0303	0.4758	0.0304
4.1300	0.4829	0.0304	0.4805	0.0303	0.4758	0.0304
4.1400	0.4830	0.0304	0.4806	0.0303	0.4759	0.0304
4.1500	0.4831	0.0304	0.4806	0.0303	0.4760	0.0305
4.1600	0.4832	0.0305	0.4807	0.0304	0.4760	0.0305
4.1700	0.4832	0.0305	0.4808	0.0304	0.4761	0.0305
4.1800	0.4833	0.0305	0.4808	0.0304	0.4762	0.0305
4.1900	0.4834	0.0305	0.4809	0.0304	0.4762	0.0306
4.2000	0.4835	0.0305	0.4810	0.0304	0.4763	0.0306
4.2100	0.4835	0.0306	0.4810	0.0305	0.4764	0.0306
4.2200	0.4836	0.0306	0.4811	0.0305	0.4765	0.0306
4.2300	0.4837	0.0306	0.4812	0.0305	0.4765	0.0306
4.2400	0.4838	0.0306	0.4812	0.0305	0.4766	0.0307
4.2500	0.4838	0.0306	0.4813	0.0305	0.4767	0.0307
4.2600	0.4839	0.0307	0.4814	0.0306	0.4768	0.0307
4.2700	0.4840	0.0307	0.4814	0.0306	0.4768	0.0307
4.2800	0.4840	0.0307	0.4815	0.0306	0.4769	0.0307
4.2900	0.4841	0.0307	0.4816	0.0306	0.4769	0.0308
4.3000	0.4842	0.0308	0.4816	0.0306	0.4770	0.0308
4.3100	0.4842	0.0308	0.4817	0.0307	0.4771	0.0308
4.3200	0.4843	0.0308	0.4817	0.0307	0.4771	0.0308
4.3300	0.4844	0.0308	0.4818	0.0307	0.4772	0.0308
4.3400	0.4845	0.0308	0.4819	0.0307	0.4773	0.0309
4.3500	0.4845	0.0309	0.4819	0.0307	0.4773	0.0309
4.3600	0.4846	0.0309	0.4820	0.0308	0.4774	0.0309
4.3700	0.4847	0.0309	0.4821	0.0308	0.4775	0.0309
4.3800	0.4847	0.0309	0.4821	0.0308	0.4776	0.0310
4.3900	0.4848	0.0309	0.4822	0.0308	0.4776	0.0310
4.4000	0.4849	0.0310	0.4822	0.0308	0.4777	0.0310
4.4100	0.4849	0.0310	0.4823	0.0309	0.4778	0.0310
4.4200	0.4850	0.0310	0.4824	0.0309	0.4778	0.0310
4.4300	0.4851	0.0310	0.4824	0.0309	0.4779	0.0311
4.4400	0.4851	0.0310	0.4825	0.0309	0.4780	0.0311
4.4500	0.4852	0.0311	0.4825	0.0309	0.4780	0.0311
4.4600	0.4853	0.0311	0.4826	0.0310	0.4781	0.0311
4.4700	0.4853	0.0311	0.4827	0.0310	0.4782	0.0311
4.4800	0.4854	0.0311	0.4827	0.0310	0.4782	0.0312
4.4900	0.4855	0.0311	0.4828	0.0310	0.4783	0.0312
4.5000	0.4855	0.0312	0.4828	0.0310	0.4784	0.0312
4.5100	0.4856	0.0312	0.4829	0.0311	0.4784	0.0312
4.5200	0.4857	0.0312	0.4830	0.0311	0.4785	0.0312
4.5300	0.4857	0.0312	0.4830	0.0311	0.4786	0.0313
4.5400	0.4858	0.0312	0.4831	0.0311	0.4786	0.0313
4.5500	0.4859	0.0313	0.4831	0.0311	0.4787	0.0313
4.5600	0.4859	0.0313	0.4832	0.0311	0.4788	0.0313
4.5700	0.4860	0.0313	0.4832	0.0312	0.4788	0.0313
4.5800	0.4861	0.0313	0.4833	0.0312	0.4789	0.0314
4.5900	0.4861	0.0313	0.4834	0.0312	0.4790	0.0314
4.6000	0.4862	0.0313	0.4834	0.0312	0.4790	0.0314
4.6100	0.4862	0.0314	0.4835	0.0312	0.4791	0.0314
4.6200	0.4863	0.0314	0.4835	0.0313	0.4792	0.0315
4.6300	0.4864	0.0314	0.4836	0.0313	0.4792	0.0315
4.6400	0.4864	0.0314	0.4836	0.0313	0.4793	0.0315
4.6500	0.4865	0.0314	0.4837	0.0313	0.4794	0.0315
4.6600	0.4866	0.0315	0.4837	0.0313	0.4794	0.0315
4.6700	0.4866	0.0315	0.4838	0.0313	0.4795	0.0316
4.6800	0.4867	0.0315	0.4839	0.0314	0.4795	0.0316
4.6900	0.4867	0.0315	0.4839	0.0314	0.4796	0.0316
4.7000	0.4868	0.0315	0.4840	0.0314	0.4796	0.0316
4.7100	0.4869	0.0316	0.4840	0.0314	0.4797	0.0316
4.7200	0.4869	0.0316	0.4841	0.0314	0.4797	0.0316
4.7300	0.4870	0.0316	0.4841	0.0315	0.4798	0.0317
4.7400	0.4871	0.0316	0.4842	0.0315	0.4799	0.0317
4.7500	0.4871	0.0316	0.4842	0.0315	0.4799	0.0317
4.7600	0.4872	0.0316	0.4843	0.0315	0.4800	0.0317
4.7700	0.4872	0.0317	0.4843	0.0315	0.4801	0.0317
4.7800	0.4873	0.0317	0.4844	0.0315	0.4801	0.0317
4.7900	0.4874	0.0317	0.4844	0.0316	0.4802	0.0318
4.8000	0.4874	0.0317	0.4845	0.0316	0.4802	0.0318
4.8100	0.4875	0.0317	0.4846	0.0316	0.4803	0.0318
4.8200	0.4875	0.0318	0.4846	0.0316	0.4804	0.0318
4.8300	0.4876	0.0318	0.4847	0.0316	0.4804	0.0318
4.8400	0.4877	0.0318	0.4847	0.0316	0.4805	0.0319
4.8500	0.4877	0.0318	0.4848	0.0317	0.4805	0.0319
4.8600	0.4878	0.0318	0.4848	0.0317	0.4806	0.0319
4.8700	0.4878	0.0318	0.4849	0.0317	0.4806	0.0319
4.8800	0.4879	0.0319	0.4849	0.0317	0.4807	0.0319
4.8900	0.4879	0.0319	0.4850	0.0317	0.4808	0.0320
4.9000	0.4880	0.0319	0.4850	0.0317	0.4808	0.0320
4.9100	0.4881	0.0319	0.4851	0.0318	0.4809	0.0320
4.9200	0.4881	0.0319	0.4851	0.0318	0.4810	0.0320
4.9300	0.4882	0.0319	0.4852	0.0318	0.4810	0.0320
4.9400	0.4882	0.0320	0.4852	0.0318	0.4811	0.0321
4.9500	0.4883	0.0320	0.4853	0.0318	0.4812	0.0321
4.9600	0.4883	0.0320	0.4853	0.0318	0.4812	0.0321
4.9700	0.4884	0.0320	0.4854	0.0319	0.4813	0.0321
4.9800	0.4885	0.0320	0.4854	0.0319	0.4813	0.0321
4.9900	0.4885	0.0320	0.4855	0.0319	0.4814	0.0321
5.0000	0.4886	0.0321	0.4855	0.0319	0.4814	0.0322


==> data/r1_5_r2_2_r01_9_r02_19_halfEclipse_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0007	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0123	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0340	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0578	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0810	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1020	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1210	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1380	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1534	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1674	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1801	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1917	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2023	0.0000
0.1400	0.2202	0.0000	0.2202	0.0000	0.2118	0.0000
0.1500	0.2292	0.0000	0.2292	0.0000	0.2206	0.0000
0.1600	0.2376	0.0001	0.2376	0.0001	0.2289	0.0000
0.1700	0.2453	0.0001	0.2453	0.0001	0.2366	0.0000
0.1800	0.2525	0.0001	0.2525	0.0001	0.2437	0.0000
0.1900	0.2592	0.0001	0.2592	0.0001	0.2503	0.0001
0.2000	0.2655	0.0002	0.2655	0.0002	0.2565	0.0001
0.2100	0.2715	0.0002	0.2715	0.0002	0.2623	0.0001
0.2200	0.2770	0.0002	0.2770	0.0002	0.2678	0.0001
0.2300	0.2823	0.0003	0.2823	0.0003	0.2731	0.0001
0.2400	0.2873	0.0003	0.2873	0.0003	0.2781	0.0002
0.2500	0.2920	0.0004	0.2920	0.0004	0.2826	0.0002
0.2600	0.2965	0.0005	0.2965	0.0005	0.2871	0.0002
0.2700	0.3007	0.0005	0.3007	0.0005	0.2913	0.0002
0.2800	0.3048	0.0006	0.3048	0.0006	0.2953	0.0003
0.2900	0.3087	0.0007	0.3086	0.0007	0.2991	0.0003
0.3000	0.3124	0.0008	0.3123	0.0008	0.3029	0.0004
0.3100	0.3159	0.0008	0.3159	0.0008	0.3064	0.0004
0.3200	0.3193	0.0009	0.3192	0.0009	0.3098	0.0004
0.3300	0.3225	0.0010	0.3225	0.0010	0.3131	0.0005
0.3400	0.3256	0.0011	0.3256	0.0011	0.3162	0.0005
0.3500	0.3286	0.0012	0.3286	0.0012	0.3192	0.0006
0.3600	0.3315	0.0013	0.3314	0.0013	0.3221	0.0006
0.3700	0.3343	0.0014	0.3342	0.0014	0.3248	0.0007
0.3800	0.3369	0.0015	0.3369	0.0015	0.3275	0.0007
0.3900	0.3395	0.0016	0.3394	0.0016	0.3301	0.0008
0.4000	0.3420	0.0017	0.3419	0.0017	0.3326	0.0008
0.4100	0.3444	0.0018	0.3443	0.0018	0.3350	0.0009
0.4200	0.3467	0.0019	0.3466	0.0019	0.3373	0.0010
0.4300	0.3490	0.0020	0.3488	0.0020	0.3396	0.0010
0.4400	0.3511	0.0021	0.3510	0.0021	0.3418	0.0011
0.4500	0.3532	0.0022	0.3531	0.0022	0.3440	0.0011
0.4600	0.3553	0.0023	0.3551	0.0023	0.3461	0.0012
0.4700	0.3572	0.0024	0.3570	0.0024	0.3480	0.0012
0.4800	0.3592	0.0025	0.3589	0.0025	0.3500	0.0013
0.4900	0.3610	0.0026	0.3608	0.0026	0.3519	0.0014
0.5000	0.3628	0.0028	0.3626	0.0028	0.3538	0.0014
0.5100	0.3646	0.0029	0.3643	0.0029	0.3555	0.0015
0.5200	0.3663	0.0030	0.3660	0.0030	0.3572	0.0016
0.5300	0.3679	0.0031	0.3676	0.0031	0.3589	0.0016
0.5400	0.3696	0.0032	0.3692	0.0032	0.3606	0.0017
0.5500	0.3711	0.0033	0.3708	0.0033	0.3622	0.0018
0.5600	0.3727	0.0034	0.3723	0.0034	0.3637	0.0018
0.5700	0.3742	0.0035	0.3737	0.0035	0.3651	0.0019
0.5800	0.3756	0.0036	0.3752	0.0036	0.3666	0.0020
0.5900	0.3770	0.0037	0.3766	0.0037	0.3680	0.0020
0.6000	0.3784	0.0038	0.3779	0.0038	0.3693	0.0021
0.6100	0.3798	0.0039	0.3792	0.0039	0.3707	0.0022
0.6200	0.3811	0.0040	0.3805	0.0040	0.3720	0.0023
0.6300	0.3824	0.0042	0.3818	0.0041	0.3733	0.0023
0.6400	0.3837	0.0043	0.3830	0.0043	0.3745	0.0024
0.6500	0.3849	0.0044	0.3842	0.0044	0.3758	0.0025
0.6600	0.3861	0.0045	0.3854	0.0045	0.3769	0.0026
0.6700	0.3873	0.0046	0.3865	0.0046	0.3781	0.0026
0.6800	0.3884	0.0047	0.3877	0.0047	0.3793	0.0027
0.6900	0.3896	0.0048	0.3888	0.0048	0.3805	0.0028
0.7000	0.3907	0.0049	0.3898	0.0049	0.3816	0.0028
0.7100	0.3917	0.0050	0.3909	0.0050	0.3827	0.0029
0.7200	0.3928	0.0051	0.3919	0.0051	0.3837	0.0030
0.7300	0.3938	0.0052	0.3929	0.0052	0.3848	0.0030
0.7400	0.3949	0.0053	0.3939	0.0053	0.3859	0.0031
0.7500	0.3958	0.0054	0.3948	0.0054	0.3869	0.0032
0.7600	0.3968	0.0055	0.3958	0.0055	0.3878	0.0032
0.7700	0.3978	0.0056	0.3967	0.0056	0.3888	0.0033
0.7800	0.3987	0.0057	0.3976	0.0057	0.3897	0.0034
0.7900	0.3996	0.0058	0.3985	0.0058	0.3907	0.0035
0.8000	0.4006	0.0059	0.3994	0.0059	0.3916	0.0035
0.8100	0.4014	0.0060	0.4002	0.0060	0.3926	0.0036
0.8200	0.4023	0.0061	0.4010	0.0061	0.3934	0.0036
0.8300	0.4032	0.0062	0.4019	0.0061	0.3943	0.0037
0.8400	0.4040	0.0062	0.4027	0.0062	0.3951	0.0037
0.8500	0.4048	0.0063	0.4035	0.0063	0.3960	0.0038
0.8600	0.4056	0.0064	0.4042	0.0064	0.3967	0.0039
0.8700	0.4064	0.0065	0.4050	0.0065	0.3975	0.0039
0.8800	0.4072	0.0066	0.4057	0.0066	0.3984	0.0040
0.8900	0.4080	0.0067	0.4065	0.0067	0.3991	0.0041
0.9000	0.4088	0.0068	0.4072	0.0068	0.3999	0.0041
0.9100	0.4095	0.0069	0.4079	0.0069	0.4007	0.0042
0.9200	0.4102	0.0070	0.4086	0.0070	0.4014	0.0043
0.9300	0.4110	0.0071	0.4093	0.0070	0.4022	0.0043
0.9400	0.4117	0.0071	0.4099	0.0071	0.4030	0.0044
0.9500	0.4124	0.0072	0.4106	0.0072	0.4037	0.0044
0.9600	0.4131	0.0073	0.4112	0.0073	0.4044	0.0045
0.9700	0.4137	0.0074	0.4119	0.0074	0.4051	0.0045
0.9800	0.4144	0.0075	0.4125	0.0075	0.4058	0.0046
0.9900	0.4151	0.0076	0.4131	0.0076	0.4065	0.0047
1.0000	0.4157	0.0077	0.4137	0.0076	0.4071	0.0047
1.0100	0.4163	0.0077	0.4143	0.0077	0.4078	0.0048
1.0200	0.4170	0.0078	0.4149	0.0078	0.4084	0.0049
1.0300	0.4176	0.0079	0.4155	0.0079	0.4091	0.0049
1.0400	0.4182	0.0080	0.4160	0.0080	0.4097	0.0050
1.0500	0.4188	0.0081	0.4166	0.0080	0.4103	0.0050
1.0600	0.4194	0.0081	0.4171	0.0081	0.4109	0.0051
1.0700	0.4200	0.0082	0.4177	0.0082	0.4115	0.0052
1.0800	0.4206	0.0083	0.4182	0.0083	0.4121	0.0052
1.0900	0.4211	0.0084	0.4187	0.0084	0.4127	0.0053
1.1000	0.4217	0.0085	0.4193	0.0084	0.4133	0.0053
1.1100	0.4222	0.0085	0.4198	0.0085	0.4139	0.0054
1.1200	0.4228	0.0086	0.4203	0.0086	0.4145	0.0054
1.1300	0.4233	0.0087	0.4208	0.0087	0.4150	0.0055
1.1400	0.4238	0.0088	0.4212	0.0087	0.4156	0.0055
1.1500	0.4244	0.0088	0.4217	0.0088	0.4161	0.0056
1.1600	0.4249	0.0089	0.4222	0.0089	0.4166	0.0057
1.1700	0.4254	0.0090	0.4227	0.0090	0.4171	0.0057
1.1800	0.4259	0.0091	0.4231	0.0090	0.4176	0.0058
1.1900	0.4264	0.0091	0.4236	0.0091	0.4182	0.0058
1.2000	0.4269	0.0092	0.4240	0.0092	0.4187	0.0059
1.2100	0.4274	0.0093	0.4245	0.0092	0.4192	0.0059
1.2200	0.4278	0.0093	0.4249	0.0093	0.4197	0.0060
1.2300	0.4283	0.0094	0.4253	0.0094	0.4202	0.0060
1.2400	0.4288	0.0095	0.4258	0.0095	0.4207	0.0061
1.2500	0.4292	0.0095	0.4262	0.0095	0.4212	0.0061
1.2600	0.4297	0.0096	0.4266	0.0096	0.4216	0.0062
1.2700	0.4302	0.0097	0.4270	0.0097	0.4221	0.0062
1.2800	0.4306	0.0098	0.4274	0.0097	0.4225	0.0063
1.2900	0.4310	0.0098	0.4278	0.0098	0.4230	0.0063
1.3000	0.4315	0.0099	0.4282	0.0099	0.4234	0.0064
1.3100	0.4319	0.0100	0.4286	0.0099	0.4238	0.0064
1.3200	0.4323	0.0100	0.4289	0.0100	0.4243	0.0065
1.3300	0.4327	0.0101	0.4293	0.0101	0.4247	0.0065
1.3400	0.4332	0.0102	0.4297	0.0101	0.4252	0.0066
1.3500	0.4336	0.0102	0.4301	0.0102	0.4256	0.0066
1.3600	0.4340	0.0103	0.4304	0.0102	0.4260	0.0067
1.3700	0.4344	0.0103	0.4308	0.0103	0.4265	0.0067
1.3800	0.4348	0.0104	0.4311	0.0104	0.4269	0.0068
1.3900	0.4352	0.0105	0.4315	0.0104	0.4273	0.0068
1.4000	0.4355	0.0105	0.4318	0.0105	0.4277	0.0068
1.4100	0.4359	0.0106	0.4322	0.0106	0.4281	0.0069
1.4200	0.4363	0.0107	0.4325	0.0106	0.4285	0.0069
1.4300	0.4367	0.0107	0.4328	0.0107	0.4289	0.0070
1.4400	0.4370	0.0108	0.4332	0.0107	0.4293	0.0070
1.4500	0.4374	0.0108	0.4335	0.0108	0.4297	0.0070
1.4600	0.4378	0.0109	0.4338	0.0109	0.4300	0.0071
1.4700	0.4381	0.0110	0.4341	0.0109	0.4304	0.0071
1.4800	0.4385	0.0110	0.4345	0.0110	0.4308	0.0072
1.4900	0.4388	0.0111	0.4348	0.0110	0.4311	0.0072
1.5000	0.4392	0.0111	0.4351	0.0111	0.4315	0.0073
1.5100	0.4395	0.0112	0.4354	0.0111	0.4319	0.0073
1.5200	0.4399	0.0113	0.4357	0.0112	0.4322	0.0074
1.5300	0.4402	0.0113	0.4360	0.0113	0.4326	0.0074
1.5400	0.4406	0.0114	0.4363	0.0113	0.4329	0.0075
1.5500	0.4409	0.0114	0.4366	0.0114	0.4333	0.0075
1.5600	0.4412	0.0115	0.4368	0.0114	0.4336	0.0075
1.5700	0.4415	0.0115	0.4371	0.0115	0.4339	0.0076
1.5800	0.4419	0.0116	0.4374	0.0115	0.4342	0.0076
1.5900	0.4422	0.0116	0.4377	0.0116	0.4345	0.0077
1.6000	0.4425	0.0117	0.4380	0.0116	0.4349	0.0077
1.6100	0.4428	0.0118	0.4382	0.0117	0.4352	0.0078
1.6200	0.4431	0.0118	0.4385	0.0118	0.4356	0.0078
1.6300	0.4434	0.0119	0.4388	0.0118	0.4359	0.0078
1.6400	0.4437	0.0119	0.4390	0.0119	0.4362	0.0079
1.6500	0.4440	0.0120	0.4393	0.0119	0.4365	0.0079
1.6600	0.4443	0.0120	0.4396	0.0120	0.4368	0.0080
1.6700	0.4446	0.0121	0.4398	0.0120	0.4372	0.0080
1.6800	0.4449	0.0121	0.4401	0.0121	0.4374	0.0080
1.6900	0.4452	0.0122	0.4403	0.0121	0.4377	0.0081
1.7000	0.4455	0.0122	0.4406	0.0122	0.4380	0.0081
1.7100	0.4458	0.0123	0.4408	0.0122	0.4383	0.0082
1.7200	0.4461	0.0123	0.4411	0.0123	0.4386	0.0082
1.7300	0.4463	0.0124	0.4413	0.0123	0.4389	0.0083
1.7400	0.4466	0.0124	0.4415	0.0124	0.4392	0.0083
1.7500	0.4469	0.0125	0.4418	0.0124	0.4395	0.0083
1.7600	0.4472	0.0125	0.4420	0.0125	0.4398	0.0084
1.7700	0.4474	0.0126	0.4422	0.0125	0.4401	0.0084
1.7800	0.4477	0.0126	0.4425	0.0126	0.4403	0.0084
1.7900	0.4480	0.0127	0.4427	0.0126	0.4406	0.0085
1.8000	0.4482	0.0127	0.4429	0.0127	0.4409	0.0085
1.8100	0.4485	0.0128	0.4431	0.0127	0.4412	0.0085
1.8200	0.4487	0.0128	0.4434	0.0127	0.4415	0.0086
1.8300	0.4490	0.0129	0.4436	0.0128	0.4417	0.0086
1.8400	0.4493	0.0129	0.4438	0.0128	0.4420	0.0087
1.8500	0.4495	0.0130	0.4440	0.0129	0.4422	0.0087
1.8600	0.4498	0.0130	0.4442	0.0129	0.4425	0.0087
1.8700	0.4500	0.0131	0.4444	0.0130	0.4427	0.0088
1.8800	0.4503	0.0131	0.4446	0.0130	0.4430	0.0088
1.8900	0.4505	0.0132	0.4449	0.0131	0.4433	0.0088
1.9000	0.4507	0.0132	0.4451	0.0131	0.4435	0.0089
1.9100	0.4510	0.0133	0.4453	0.0132	0.4437	0.0089
1.9200	0.4512	0.0133	0.4455	0.0132	0.4440	0.0090
1.9300	0.4515	0.0133	0.4457	0.0132	0.4442	0.0090
1.9400	0.4517	0.0134	0.4459	0.0133	0.4445	0.0090
1.9500	0.4519	0.0134	0.4461	0.0133	0.4447	0.0091
1.9600	0.4522	0.0135	0.4463	0.0134	0.4449	0.0091
1.9700	0.4524	0.0135	0.4464	0.0134	0.4452	0.0091
1.9800	0.4526	0.0136	0.4466	0.0135	0.4454	0.0092
1.9900	0.4528	0.0136	0.4468	0.0135	0.4457	0.0092
2.0000	0.4531	0.0137	0.4470	0.0135	0.4459	0.0092
2.0100	0.4533	0.0137	0.4472	0.0136	0.4461	0.0093
2.0200	0.4535	0.0137	0.4474	0.0136	0.4464	0.0093
2.0300	0.4537	0.0138	0.4476	0.0137	0.4466	0.0094
2.0400	0.4539	0.0138	0.4478	0.0137	0.4468	0.0094
2.0500	0.4542	0.0139	0.4479	0.0138	0.4470	0.0094
2.0600	0.4544	0.0139	0.4481	0.0138	0.4472	0.0094
2.0700	0.4546	0.0139	0.4483	0.0138	0.4475	0.0095
2.0800	0.4548	0.0140	0.4485	0.0139	0.4477	0.0095
2.0900	0.4550	0.0140	0.4486	0.0139	0.4479	0.0096
2.1000	0.4552	0.0141	0.4488	0.0140	0.4481	0.0096
2.1100	0.4554	0.0141	0.4490	0.0140	0.4483	0.0096
2.1200	0.4556	0.0142	0.4492	0.0140	0.4485	0.0097
2.1300	0.4558	0.0142	0.4493	0.0141	0.4487	0.0097
2.1400	0.4560	0.0142	0.4495	0.0141	0.4490	0.0097
2.1500	0.4562	0.0143	0.4497	0.0142	0.4492	0.0098
2.1600	0.4564	0.0143	0.4498	0.0142	0.4494	0.0098
2.1700	0.4566	0.0144	0.4500	0.0142	0.4495	0.0098
2.1800	0.4568	0.0144	0.4501	0.0143	0.4497	0.0098
2.1900	0.4570	0.0144	0.4503	0.0143	0.4499	0.0099
2.2000	0.4572	0.0145	0.4505	0.0143	0.4501	0.0099
2.2100	0.4574	0.0145	0.4506	0.0144	0.4503	0.0100
2.2200	0.4576	0.0146	0.4508	0.0144	0.4505	0.0100
2.2300	0.4578	0.0146	0.4509	0.0145	0.4507	0.0100
2.2400	0.4580	0.0146	0.4511	0.0145	0.4509	0.0100
2.2500	0.4581	0.0147	0.4513	0.0145	0.4511	0.0101
2.2600	0.4583	0.0147	0.4514	0.0146	0.4513	0.0101
2.2700	0.4585	0.0147	0.4516	0.0146	0.4515	0.0101
2.2800	0.4587	0.0148	0.4517	0.0146	0.4517	0.0102
2.2900	0.4589	0.0148	0.4519	0.0147	0.4519	0.0102
2.3000	0.4591	0.0149	0.4520	0.0147	0.4521	0.0102
2.3100	0.4592	0.0149	0.4521	0.0148	0.4523	0.0103
2.3200	0.4594	0.0149	0.4523	0.0148	0.4525	0.0103
2.3300	0.4596	0.0150	0.4524	0.0148	0.4526	0.0103
2.3400	0.4598	0.0150	0.4526	0.0149	0.4528	0.0104
2.3500	0.4599	0.0150	0.4527	0.0149	0.4530	0.0104
2.3600	0.4601	0.0151	0.4529	0.0149	0.4532	0.0104
2.3700	0.4603	0.0151	0.4530	0.0150	0.4533	0.0104
2.3800	0.4605	0.0151	0.4531	0.0150	0.4535	0.0105
2.3900	0.4606	0.0152	0.4533	0.0150	0.4537	0.0105
2.4000	0.4608	0.0152	0.4534	0.0151	0.4539	0.0106
2.4100	0.4610	0.0153	0.4536	0.0151	0.4541	0.0106
2.4200	0.4611	0.0153	0.4537	0.0151	0.4542	0.0106
2.4300	0.4613	0.0153	0.4538	0.0152	0.4544	0.0106
2.4400	0.4615	0.0154	0.4540	0.0152	0.4546	0.0107
2.4500	0.4616	0.0154	0.4541	0.0152	0.4547	0.0107
2.4600	0.4618	0.0154	0.4542	0.0153	0.4549	0.0107
2.4700	0.4620	0.0155	0.4544	0.0153	0.4551	0.0107
2.4800	0.4621	0.0155	0.4545	0.0153	0.4552	0.0107
2.4900	0.4623	0.0155	0.4546	0.0154	0.4554	0.0108
2.5000	0.4624	0.0156	0.4547	0.0154	0.4555	0.0108
2.5100	0.4626	0.0156	0.4549	0.0154	0.4557	0.0108
2.5200	0.4627	0.0156	0.4550	0.0155	0.4559	0.0109
2.5300	0.4629	0.0157	0.4551	0.0155	0.4560	0.0109
2.5400	0.4631	0.0157	0.4553	0.0155	0.4562	0.0109
2.5500	0.4632	0.0157	0.4554	0.0156	0.4563	0.0109
2.5600	0.4634	0.0158	0.4555	0.0156	0.4565	0.0110
2.5700	0.4635	0.0158	0.4556	0.0156	0.4567	0.0110
2.5800	0.4637	0.0158	0.4557	0.0157	0.4568	0.0110
2.5900	0.4638	0.0159	0.4559	0.0157	0.4570	0.0110
2.6000	0.4640	0.0159	0.4560	0.0157	0.4571	0.0111
2.6100	0.4641	0.0159	0.4561	0.0157	0.4573	0.0111
2.6200	0.4643	0.0160	0.4562	0.0158	0.4575	0.0111
2.6300	0.4644	0.0160	0.4563	0.0158	0.4576	0.0111
2.6400	0.4646	0.0160	0.4565	0.0158	0.4578	0.0112
2.6500	0.4647	0.0160	0.4566	0.0159	0.4579	0.0112
2.6600	0.4648	0.0161	0.4567	0.0159	0.4581	0.0112
2.6700	0.4650	0.0161	0.4568	0.0159	0.4583	0.0112
2.6800	0.4651	0.0161	0.4569	0.0160	0.4584	0.0113
2.6900	0.4653	0.0162	0.4570	0.0160	0.4586	0.0113
2.7000	0.4654	0.0162	0.4571	0.0160	0.4587	0.0113
2.7100	0.4656	0.0162	0.4573	0.0160	0.4589	0.0113
2.7200	0.4657	0.0163	0.4574	0.0161	0.4590	0.0114
2.7300	0.4658	0.0163	0.4575	0.0161	0.4592	0.0114
2.7400	0.4660	0.0163	0.4576	0.0161	0.4593	0.0114
2.7500	0.4661	0.0164	0.4577	0.0162	0.4594	0.0114
2.7600	0.4662	0.0164	0.4578	0.0162	0.4596	0.0115
2.7700	0.4664	0.0164	0.4579	0.0162	0.4597	0.0115
2.7800	0.4665	0.0164	0.4580	0.0162	0.4598	0.0115
2.7900	0.4666	0.0165	0.4581	0.0163	0.4600	0.0115
2.8000	0.4668	0.0165	0.4582	0.0163	0.4601	0.0115
2.8100	0.4669	0.0165	0.4583	0.0163	0.4602	0.0116
2.8200	0.4670	0.0166	0.4584	0.0164	0.4604	0.0116
2.8300	0.4672	0.0166	0.4585	0.0164	0.4605	0.0116
2.8400	0.4673	0.0166	0.4586	0.0164	0.4606	0.0116
2.8500	0.4674	0.0167	0.4588	0.0164	0.4608	0.0117
2.8600	0.4676	0.0167	0.4589	0.0165	0.4609	0.0117
2.8700	0.4677	0.0167	0.4590	0.0165	0.4610	0.0117
2.8800	0.4678	0.0167	0.4591	0.0165	0.4612	0.0117
2.8900	0.4679	0.0168	0.4592	0.0166	0.4613	0.0118
2.9000	0.4681	0.0168	0.4593	0.0166	0.4614	0.0118
2.9100	0.4682	0.0168	0.4594	0.0166	0.4615	0.0118
2.9200	0.4683	0.0168	0.4595	0.0166	0.4617	0.0118
2.9300	0.4684	0.0169	0.4596	0.0167	0.4618	0.0119
2.9400	0.4686	0.0169	0.4596	0.0167	0.4619	0.0119
2.9500	0.4687	0.0169	0.4597	0.0167	0.4621	0.0119
2.9600	0.4688	0.0170	0.4598	0.0167	0.4622	0.0119
2.9700	0.4689	0.0170	0.4599	0.0168	0.4623	0.0119
2.9800	0.4691	0.0170	0.4600	0.0168	0.4625	0.0120
2.9900	0.4692	0.0170	0.4601	0.0168	0.4626	0.0120
3.0000	0.4693	0.0171	0.4602	0.0168	0.4627	0.0120
3.0100	0.4694	0.0171	0.4603	0.0169	0.4628	0.0120
3.0200	0.4695	0.0171	0.4604	0.0169	0.4629	0.0121
3.0300	0.4697	0.0172	0.4605	0.0169	0.4631	0.0121
3.0400	0.4698	0.0172	0.4606	0.0169	0.4632	0.0121
3.0500	0.4699	0.0172	0.4607	0.0170	0.4633	0.0121
3.0600	0.4700	0.0172	0.4608	0.0170	0.4634	0.0121
3.0700	0.4701	0.0173	0.4609	0.0170	0.4636	0.0122
3.0800	0.4702	0.0173	0.4610	0.0170	0.4637	0.0122
3.0900	0.4704	0.0173	0.4610	0.0171	0.4638	0.0122
3.1000	0.4705	0.0173	0.4611	0.0171	0.4639	0.0122
3.1100	0.4706	0.0174	0.4612	0.0171	0.4641	0.0122
3.1200	0.4707	0.0174	0.4613	0.0171	0.4642	0.0123
3.1300	0.4708	0.0174	0.4614	0.0172	0.4643	0.0123
3.1400	0.4709	0.0174	0.4615	0.0172	0.4644	0.0123
3.1500	0.4710	0.0175	0.4616	0.0172	0.4645	0.0123
3.1600	0.4711	0.0175	0.4617	0.0172	0.4646	0.0123
3.1700	0.4712	0.0175	0.4617	0.0173	0.4647	0.0124
3.1800	0.4714	0.0175	0.4618	0.0173	0.4648	0.0124
3.1900	0.4715	0.0176	0.4619	0.0173	0.4649	0.0124
3.2000	0.4716	0.0176	0.4620	0.0173	0.4650	0.0124
3.2100	0.4717	0.0176	0.4621	0.0174	0.4651	0.0124
3.2200	0.4718	0.0176	0.4622	0.0174	0.4653	0.0125
3.2300	0.4719	0.0177	0.4622	0.0174	0.4654	0.0125
3.2400	0.4720	0.0177	0.4623	0.0174	0.4655	0.0125
3.2500	0.4721	0.0177	0.4624	0.0175	0.4656	0.0125
3.2600	0.4722	0.0177	0.4625	0.0175	0.4657	0.0125
3.2700	0.4723	0.0178	0.4626	0.0175	0.4658	0.0126
3.2800	0.4724	0.0178	0.4627	0.0175	0.4659	0.0126
3.2900	0.4725	0.0178	0.4627	0.0176	0.4661	0.0126
3.3000	0.4726	0.0178	0.4628	0.0176	0.4662	0.0126
3.3100	0.4727	0.0179	0.4629	0.0176	0.4663	0.0126
3.3200	0.4728	0.0179	0.4630	0.0176	0.4664	0.0127
3.3300	0.4729	0.0179	0.4630	0.0176	0.4665	0.0127
3.3400	0.4730	0.0179	0.4631	0.0177	0.4666	0.0127
3.3500	0.4731	0.0180	0.4632	0.0177	0.4667	0.0127
3.3600	0.4732	0.0180	0.4633	0.0177	0.4668	0.0127
3.3700	0.4733	0.0180	0.4634	0.0177	0.4669	0.0128
3.3800	0.4734	0.0180	0.4634	0.0178	0.4670	0.0128
3.3900	0.4735	0.0181	0.4635	0.0178	0.4671	0.0128
3.4000	0.4736	0.0181	0.4636	0.0178	0.4672	0.0128
3.4100	0.4737	0.0181	0.4637	0.0178	0.4673	0.0128
3.4200	0.4738	0.0181	0.4637	0.0178	0.4674	0.0129
3.4300	0.4739	0.0181	0.4638	0.0179	0.4675	0.0129
3.4400	0.4740	0.0182	0.4639	0.0179	0.4676	0.0129
3.4500	0.4741	0.0182	0.4640	0.0179	0.4677	0.0129
3.4600	0.4742	0.0182	0.4640	0.0179	0.4678	0.0129
3.4700	0.4743	0.0182	0.4641	0.0180	0.4679	0.0129
3.4800	0.4744	0.0183	0.4642	0.0180	0.4680	0.0130
3.4900	0.4745	0.0183	0.4643	0.0180	0.4681	0.0130
3.5000	0.4746	0.0183	0.4643	0.0180	0.4682	0.0130
3.5100	0.4747	0.0183	0.4644	0.0180	0.4683	0.0130
3.5200	0.4748	0.0183	0.4645	0.0181	0.4684	0.0130
3.5300	0.4749	0.0184	0.4645	0.0181	0.4685	0.0130
3.5400	0.4750	0.0184	0.4646	0.0181	0.4686	0.0131
3.5500	0.4751	0.0184	0.4647	0.0181	0.4687	0.0131
3.5600	0.4752	0.0184	0.4648	0.0181	0.4688	0.0131
3.5700	0.4753	0.0185	0.4648	0.0182	0.4689	0.0131
3.5800	0.4753	0.0185	0.4649	0.0182	0.4690	0.0131
3.5900	0.4754	0.0185	0.4650	0.0182	0.4690	0.0132
3.6000	0.4755	0.0185	0.4650	0.0182	0.4692	0.0132
3.6100	0.4756	0.0185	0.4651	0.0182	0.4693	0.0132
3.6200	0.4757	0.0186	0.4652	0.0183	0.4693	0.0132
3.6300	0.4758	0.0186	0.4652	0.0183	0.4694	0.0132
3.6400	0.4759	0.0186	0.4653	0.0183	0.4695	0.0132
3.6500	0.4760	0.0186	0.4654	0.0183	0.4696	0.0133
3.6600	0.4761	0.0187	0.4654	0.0183	0.4697	0.0133
3.6700	0.4761	0.0187	0.4655	0.0184	0.4698	0.0133
3.6800	0.4762	0.0187	0.4656	0.0184	0.4699	0.0133
3.6900	0.4763	0.0187	0.4656	0.0184	0.4700	0.0133
3.7000	0.4764	0.0187	0.4657	0.0184	0.4700	0.0134
3.7100	0.4765	0.0188	0.4658	0.0184	0.4701	0.0134
3.7200	0.4766	0.0188	0.4658	0.0185	0.4702	0.0134
3.7300	0.4767	0.0188	0.4659	0.0185	0.4703	0.0134
3.7400	0.4768	0.0188	0.4660	0.0185	0.4704	0.0134
3.7500	0.4768	0.0188	0.4660	0.0185	0.4705	0.0134
3.7600	0.4769	0.0189	0.4661	0.0185	0.4706	0.0134
3.7700	0.4770	0.0189	0.4662	0.0186	0.4707	0.0135
3.7800	0.4771	0.0189	0.4662	0.0186	0.4707	0.0135
3.7900	0.4772	0.0189	0.4663	0.0186	0.4708	0.0135
3.8000	0.4773	0.0189	0.4663	0.0186	0.4709	0.0135
3.8100	0.4773	0.0190	0.4664	0.0186	0.4710	0.0135
3.8200	0.4774	0.0190	0.4665	0.0187	0.4711	0.0135
3.8300	0.4775	0.0190	0.4665	0.0187	0.4712	0.0136
3.8400	0.4776	0.0190	0.4666	0.0187	0.4712	0.0136
3.8500	0.4777	0.0190	0.4667	0.0187	0.4713	0.0136
3.8600	0.4777	0.0191	0.4667	0.0187	0.4714	0.0136
3.8700	0.4778	0.0191	0.4668	0.0188	0.4715	0.0136
3.8800	0.4779	0.0191	0.4668	0.0188	0.4716	0.0137
3.8900	0.4780	0.0191	0.4669	0.0188	0.4717	0.0137
3.9000	0.4781	0.0191	0.4670	0.0188	0.4717	0.0137
3.9100	0.4781	0.0192	0.4670	0.0188	0.4718	0.0137
3.9200	0.4782	0.0192	0.4671	0.0188	0.4719	0.0137
3.9300	0.4783	0.0192	0.4671	0.0189	0.4720	0.0138
3.9400	0.4784	0.0192	0.4672	0.0189	0.4721	0.0138
3.9500	0.4785	0.0192	0.4673	0.0189	0.4721	0.0138
3.9600	0.4785	0.0193	0.4673	0.0189	0.4722	0.0138
3.9700	0.4786	0.0193	0.4674	0.0189	0.4723	0.0138
3.9800	0.4787	0.0193	0.4674	0.0190	0.4724	0.0138
3.9900	0.4788	0.0193	0.4675	0.0190	0.4724	0.0139
4.0000	0.4789	0.0193	0.4675	0.0190	0.4725	0.0139
4.0100	0.4789	0.0194	0.4676	0.0190	0.4726	0.0139
4.0200	0.4790	0.0194	0.4677	0.0190	0.4727	0.0139
4.0300	0.4791	0.0194	0.4677	0.0190	0.4728	0.0139
4.0400	0.4792	0.0194	0.4678	0.0191	0.4728	0.0139
4.0500	0.4792	0.0194	0.4678	0.0191	0.4729	0.0140
4.0600	0.4793	0.0194	0.4679	0.0191	0.4730	0.0140
4.0700	0.4794	0.0195	0.4679	0.0191	0.4730	0.0140
4.0800	0.4795	0.0195	0.4680	0.0191	0.4731	0.0140
4.0900	0.4795	0.0195	0.4681	0.0191	0.4732	0.0140
4.1000	0.4796	0.0195	0.4681	0.0192	0.4733	0.0140
4.1100	0.4797	0.0195	0.4682	0.0192	0.4734	0.0141
4.1200	0.4798	0.0196	0.4682	0.0192	0.4734	0.0141
4.1300	0.4798	0.0196	0.4683	0.0192	0.4735	0.0141
4.1400	0.4799	0.0196	0.4683	0.0192	0.4736	0.0141
4.1500	0.4800	0.0196	0.4684	0.0193	0.4736	0.0141
4.1600	0.4800	0.0196	0.4684	0.0193	0.4737	0.0141
4.1700	0.4801	0.0196	0.4685	0.0193	0.4738	0.0142
4.1800	0.4802	0.0197	0.4685	0.0193	0.4739	0.0142
4.1900	0.4803	0.0197	0.4686	0.0193	0.4739	0.0142
4.2000	0.4803	0.0197	0.4686	0.0193	0.4740	0.0142
4.2100	0.4804	0.0197	0.4687	0.0194	0.4741	0.0142
4.2200	0.4805	0.0197	0.4688	0.0194	0.4741	0.0142
4.2300	0.4805	0.0198	0.4688	0.0194	0.4742	0.0142
4.2400	0.4806	0.0198	0.4689	0.0194	0.4743	0.0143
4.2500	0.4807	0.0198	0.4689	0.0194	0.4744	0.0143
4.2600	0.4808	0.0198	0.4690	0.0194	0.4745	0.0143
4.2700	0.4808	0.0198	0.4690	0.0195	0.4745	0.0143
4.2800	0.4809	0.0198	0.4691	0.0195	0.4746	0.0143
4.2900	0.4810	0.0199	0.4691	0.0195	0.4747	0.0143
4.3000	0.4810	0.0199	0.4692	0.0195	0.4748	0.0143
4.3100	0.4811	0.0199	0.4692	0.0195	0.4749	0.0143
4.3200	0.4812	0.0199	0.4693	0.0195	0.4749	0.0144
4.3300	0.4812	0.0199	0.4693	0.0195	0.4750	0.0144
4.3400	0.4813	0.0199	0.4694	0.0196	0.4751	0.0144
4.3500	0.4814	0.0200	0.4694	0.0196	0.4751	0.0144
4.3600	0.4814	0.0200	0.4695	0.0196	0.4752	0.0144
4.3700	0.4815	0.0200	0.4695	0.0196	0.4753	0.0144
4.3800	0.4816	0.0200	0.4696	0.0196	0.4754	0.0145
4.3900	0.4816	0.0200	0.4696	0.0196	0.4754	0.0145
4.4000	0.4817	0.0200	0.4697	0.0197	0.4755	0.0145
4.4100	0.4818	0.0201	0.4697	0.0197	0.4756	0.0145
4.4200	0.4818	0.0201	0.4698	0.0197	0.4756	0.0145
4.4300	0.4819	0.0201	0.4698	0.0197	0.4757	0.0145
4.4400	0.4820	0.0201	0.4699	0.0197	0.4758	0.0146
4.4500	0.4820	0.0201	0.4699	0.0197	0.4758	0.0146
4.4600	0.4821	0.0201	0.4700	0.0198	0.4759	0.0146
4.4700	0.4822	0.0202	0.4700	0.0198	0.4759	0.0146
4.4800	0.4822	0.0202	0.4701	0.0198	0.4760	0.0146
4.4900	0.4823	0.0202	0.4701	0.0198	0.4761	0.0146
4.5000	0.4824	0.0202	0.4701	0.0198	0.4761	0.0146
4.5100	0.4824	0.0202	0.4702	0.0198	0.4762	0.0147
4.5200	0.4825	0.0202	0.4702	0.0198	0.4763	0.0147
4.5300	0.4825	0.0203	0.4703	0.0199	0.4763	0.0147
4.5400	0.4826	0.0203	0.4703	0.0199	0.4764	0.0147
4.5500	0.4827	0.0203	0.4704	0.0199	0.4765	0.0147
4.5600	0.4827	0.0203	0.4704	0.0199	0.4765	0.0147
4.5700	0.4828	0.0203	0.4705	0.0199	0.4766	0.0147
4.5800	0.4829	0.0203	0.4705	0.0199	0.4766	0.0148
4.5900	0.4829	0.0204	0.4706	0.0200	0.4767	0.0148
4.6000	0.4830	0.0204	0.4706	0.0200	0.4767	0.0148
4.6100	0.4830	0.0204	0.4707	0.0200	0.4768	0.0148
4.6200	0.4831	0.0204	0.4707	0.0200	0.4769	0.0148
4.6300	0.4832	0.0204	0.4707	0.0200	0.4769	0.0148
4.6400	0.4832	0.0204	0.4708	0.0200	0.4770	0.0148
4.6500	0.4833	0.0205	0.4708	0.0200	0.4771	0.0148
4.6600	0.4834	0.0205	0.4709	0.0201	0.4771	0.0149
4.6700	0.4834	0.0205	0.4709	0.0201	0.4772	0.0149
4.6800	0.4835	0.0205	0.4710	0.0201	0.4773	0.0149
4.6900	0.4835	0.0205	0.4710	0.0201	0.4773	0.0149
4.7000	0.4836	0.0205	0.4711	0.0201	0.4774	0.0149
4.7100	0.4837	0.0205	0.4711	0.0201	0.4774	0.0149
4.7200	0.4837	0.0206	0.4711	0.0201	0.4775	0.0149
4.7300	0.4838	0.0206	0.4712	0.0202	0.4776	0.0150
4.7400	0.4838	0.0206	0.4712	0.0202	0.4776	0.0150
4.7500	0.4839	0.0206	0.4713	0.0202	0.4777	0.0150
4.7600	0.4840	0.0206	0.4713	0.0202	0.4778	0.0150
4.7700	0.4840	0.0206	0.4714	0.0202	0.4778	0.0150
4.7800	0.4841	0.0207	0.4714	0.0202	0.4779	0.0150
4.7900	0.4841	0.0207	0.4714	0.0202	0.4779	0.0150
4.8000	0.4842	0.0207	0.4715	0.0203	0.4780	0.0150
4.8100	0.4842	0.0207	0.4715	0.0203	0.4780	0.0151
4.8200	0.4843	0.0207	0.4716	0.0203	0.4781	0.0151
4.8300	0.4844	0.0207	0.4716	0.0203	0.4782	0.0151
4.8400	0.4844	0.0207	0.4717	0.0203	0.4782	0.0151
4.8500	0.4845	0.0208	0.4717	0.0203	0.4783	0.0151
4.8600	0.4845	0.0208	0.4717	0.0203	0.4783	0.0151
4.8700	0.4846	0.0208	0.4718	0.0204	0.4784	0.0151
4.8800	0.4846	0.0208	0.4718	0.0204	0.4785	0.0151
4.8900	0.4847	0.0208	0.4719	0.0204	0.4785	0.0151
4.9000	0.4848	0.0208	0.4719	0.0204	0.4786	0.0152
4.9100	0.4848	0.0208	0.4719	0.0204	0.4787	0.0152
4.9200	0.4849	0.0209	0.4720	0.0204	0.4787	0.0152
4.9300	0.4849	0.0209	0.4720	0.0204	0.4788	0.0152
4.9400	0.4850	0.0209	0.4721	0.0204	0.4789	0.0152
4.9500	0.4850	0.0209	0.4721	0.0205	0.4789	0.0152
4.9600	0.4851	0.0209	0.4721	0.0205	0.4790	0.0152
4.9700	0.4851	0.0209	0.4722	0.0205	0.4790	0.0152
4.9800	0.4852	0.0209	0.4722	0.0205	0.4791	0.0152
4.9900	0.4853	0.0210	0.4723	0.0205	0.4792	0.0153
5.0000	0.4853	0.0210	0.4723	0.0205	0.4792	0.0153


==> data/r1_5_r2_5_halfEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
33.749	0.0047164	0.0086857	0.015936	0.0076928	0.9995		0.99858		0.99204		0.99727

==> data/r1_5_r2_5_noEclipse.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
46.886	0.0055519	0.0059556	0.0097226	0.0052232	0.99969		0.99961		0.99564		0.99904

==> data/r1_5_r2_5_perf.txt <==
angles	rms_exact1	rms_exact2	rms_approx1	rms_approx2	corr_exact1	corr_exact2	corr_approx1	corr_approx2
0	0.005325	0.013189	0.033738	0.011602	0.99874		0.99382		0.97857		0.99007
5	0.0053388	0.01315		0.03328		0.011583	0.99875		0.99409		0.97909		0.99046
10	0.0047122	0.01269		0.031186	0.011183	0.99894		0.99481		0.98112		0.99149
15	0.0045864	0.012253	0.028795	0.010833	0.99895		0.99578		0.983		0.99291
20	0.0042067	0.011388	0.024916	0.010077	0.99916		0.99659		0.9859		0.99415
25	0.0040731	0.010562	0.021961	0.0093631	0.99929		0.99766		0.98835		0.99573
30	0.0037409	0.0096592	0.019425	0.008579	0.99942		0.9981		0.99058		0.99648
33.749	0.0047164	0.0086857	0.015936	0.0076928	0.9995		0.99858		0.99204		0.99727
35	0.0041134	0.0088288	0.015792	0.0078591	0.99957		0.99868		0.99267		0.9974
40	0.004053	0.0075561	0.013584	0.0066889	0.9996		0.9993		0.99398		0.99844
45	0.0051555	0.0060648	0.010612	0.0053045	0.99967		0.99945		0.99522		0.99875
46.886	0.0055519	0.0059556	0.0097226	0.0052232	0.99969		0.99961		0.99564		0.99904
50	0.0043093	0.0053121	0.0094197	0.0046406	0.99975		0.99958		0.9963		0.99904
55	0.0061603	0.0042397	0.0069737	0.0036481	0.99979		0.99977		0.99708		0.99942
60	0.0061114	0.0036254	0.0061526	0.0031065	0.9998		0.99984		0.99762		0.99957
65	0.0064543	0.002316	0.0054349	0.0018788	0.99984		0.9999		0.99816		0.99971
70	0.00705		0.0016478	0.005137	0.0012985	0.99987		0.99989		0.99853		0.99972
75	0.0074571	0.0013193	0.0052348	0.0010655	0.99989		0.99984		0.99883		0.99966
80	0.0074637	0.00080899	0.0053911	0.0006757	0.99988		0.99989		0.999		0.99976
85	0.006716	0.00049753	0.0049173	0.00067731	0.99991		0.99986		0.99921		0.99974
90	0.0071064	0.00068627	0.005385	0.00096727	0.9999		0.99988		0.99932		0.9998
100	0.0061891	0.0013809	0.0048742	0.0016135	0.99992		0.9999		0.99952		0.99984
110	0.0068418	0.0018941	0.005575	0.002082	0.99995		0.99986		0.99971		0.9998
120	0.0078607	0.0025614	0.0067885	0.0027112	0.99994		0.99991		0.99974		0.99987
130	0.0073858	0.0028183	0.0065218	0.0029447	0.99993		0.99987		0.99976		0.99983
140	0.0072161	0.0030115	0.0064735	0.00312		0.99993		0.99987		0.99979		0.99984
150	0.0075124	0.0030351	0.0068461	0.0031331	0.99993		0.99979		0.99981		0.99975
160	0.0081087	0.0034145	0.0074593	0.0035029	0.99996		0.99981		0.99987		0.99978
170	0.0084765	0.0033648	0.0078692	0.0034487	0.99994		0.99981		0.99985		0.99978
180	0.0078609	0.0031319	0.0072793	0.0032162	0.99993		0.99974		0.99984		0.99971


==> data/r1_5_r2_5_r01_9_r02_22_180deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0007	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0122	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0340	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0583	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0816	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1027	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1219	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1389	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1543	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1683	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1805	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1920	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2024	0.0000
0.1400	0.2202	0.0001	0.2202	0.0001	0.2121	0.0001
0.1500	0.2292	0.0001	0.2292	0.0001	0.2211	0.0001
0.1600	0.2376	0.0002	0.2376	0.0002	0.2293	0.0001
0.1700	0.2453	0.0002	0.2453	0.0002	0.2370	0.0002
0.1800	0.2525	0.0003	0.2525	0.0003	0.2442	0.0003
0.1900	0.2592	0.0004	0.2592	0.0004	0.2509	0.0004
0.2000	0.2655	0.0006	0.2655	0.0006	0.2572	0.0006
0.2100	0.2715	0.0007	0.2715	0.0007	0.2630	0.0007
0.2200	0.2770	0.0009	0.2770	0.0009	0.2685	0.0009
0.2300	0.2823	0.0011	0.2823	0.0011	0.2737	0.0011
0.2400	0.2873	0.0013	0.2873	0.0013	0.2786	0.0013
0.2500	0.2920	0.0016	0.2920	0.0016	0.2833	0.0015
0.2600	0.2965	0.0018	0.2965	0.0018	0.2878	0.0018
0.2700	0.3008	0.0021	0.3008	0.0021	0.2920	0.0020
0.2800	0.3048	0.0024	0.3048	0.0024	0.2960	0.0023
0.2900	0.3087	0.0028	0.3087	0.0028	0.2998	0.0026
0.3000	0.3124	0.0031	0.3124	0.0031	0.3034	0.0029
0.3100	0.3159	0.0035	0.3159	0.0035	0.3069	0.0033
0.3200	0.3193	0.0038	0.3193	0.0038	0.3104	0.0036
0.3300	0.3226	0.0042	0.3226	0.0042	0.3135	0.0040
0.3400	0.3257	0.0046	0.3257	0.0046	0.3166	0.0044
0.3500	0.3287	0.0051	0.3287	0.0051	0.3196	0.0048
0.3600	0.3316	0.0055	0.3316	0.0055	0.3224	0.0053
0.3700	0.3344	0.0059	0.3344	0.0059	0.3252	0.0057
0.3800	0.3370	0.0064	0.3370	0.0064	0.3278	0.0062
0.3900	0.3396	0.0068	0.3396	0.0068	0.3304	0.0067
0.4000	0.3421	0.0073	0.3421	0.0073	0.3329	0.0071
0.4100	0.3445	0.0078	0.3445	0.0078	0.3354	0.0076
0.4200	0.3468	0.0083	0.3468	0.0083	0.3377	0.0081
0.4300	0.3491	0.0088	0.3491	0.0088	0.3400	0.0085
0.4400	0.3513	0.0092	0.3513	0.0092	0.3422	0.0090
0.4500	0.3534	0.0097	0.3534	0.0097	0.3444	0.0095
0.4600	0.3555	0.0102	0.3555	0.0102	0.3465	0.0100
0.4700	0.3574	0.0108	0.3574	0.0108	0.3485	0.0106
0.4800	0.3594	0.0113	0.3594	0.0113	0.3503	0.0111
0.4900	0.3613	0.0118	0.3613	0.0118	0.3522	0.0116
0.5000	0.3631	0.0123	0.3631	0.0123	0.3541	0.0120
0.5100	0.3648	0.0128	0.3648	0.0128	0.3559	0.0126
0.5200	0.3666	0.0133	0.3666	0.0133	0.3576	0.0130
0.5300	0.3683	0.0138	0.3683	0.0138	0.3594	0.0135
0.5400	0.3699	0.0144	0.3699	0.0144	0.3610	0.0140
0.5500	0.3715	0.0149	0.3715	0.0149	0.3626	0.0145
0.5600	0.3730	0.0154	0.3730	0.0154	0.3642	0.0150
0.5700	0.3746	0.0159	0.3746	0.0159	0.3658	0.0156
0.5800	0.3760	0.0164	0.3760	0.0164	0.3672	0.0161
0.5900	0.3775	0.0169	0.3775	0.0169	0.3686	0.0166
0.6000	0.3789	0.0174	0.3789	0.0174	0.3701	0.0171
0.6100	0.3803	0.0179	0.3803	0.0179	0.3715	0.0176
0.6200	0.3816	0.0184	0.3816	0.0184	0.3728	0.0181
0.6300	0.3829	0.0189	0.3829	0.0189	0.3741	0.0187
0.6400	0.3842	0.0195	0.3842	0.0194	0.3754	0.0192
0.6500	0.3854	0.0199	0.3854	0.0199	0.3767	0.0197
0.6600	0.3867	0.0204	0.3867	0.0204	0.3779	0.0202
0.6700	0.3879	0.0209	0.3879	0.0209	0.3790	0.0207
0.6800	0.3891	0.0214	0.3891	0.0214	0.3802	0.0212
0.6900	0.3902	0.0219	0.3902	0.0219	0.3814	0.0217
0.7000	0.3913	0.0224	0.3913	0.0224	0.3826	0.0222
0.7100	0.3924	0.0229	0.3924	0.0229	0.3836	0.0227
0.7200	0.3935	0.0234	0.3935	0.0234	0.3847	0.0232
0.7300	0.3946	0.0238	0.3946	0.0238	0.3858	0.0236
0.7400	0.3956	0.0243	0.3956	0.0243	0.3868	0.0241
0.7500	0.3966	0.0248	0.3966	0.0248	0.3879	0.0246
0.7600	0.3976	0.0252	0.3976	0.0252	0.3889	0.0250
0.7700	0.3986	0.0257	0.3986	0.0257	0.3899	0.0255
0.7800	0.3996	0.0261	0.3996	0.0261	0.3908	0.0259
0.7900	0.4005	0.0266	0.4005	0.0266	0.3918	0.0264
0.8000	0.4015	0.0271	0.4015	0.0270	0.3927	0.0269
0.8100	0.4024	0.0275	0.4024	0.0275	0.3937	0.0273
0.8200	0.4033	0.0279	0.4033	0.0279	0.3945	0.0278
0.8300	0.4042	0.0284	0.4042	0.0284	0.3954	0.0283
0.8400	0.4050	0.0288	0.4050	0.0288	0.3962	0.0287
0.8500	0.4059	0.0292	0.4059	0.0292	0.3970	0.0292
0.8600	0.4067	0.0297	0.4067	0.0297	0.3979	0.0296
0.8700	0.4075	0.0301	0.4075	0.0301	0.3987	0.0301
0.8800	0.4083	0.0305	0.4083	0.0305	0.3995	0.0305
0.8900	0.4091	0.0309	0.4091	0.0309	0.4003	0.0309
0.9000	0.4099	0.0313	0.4099	0.0313	0.4010	0.0313
0.9100	0.4107	0.0317	0.4107	0.0317	0.4018	0.0317
0.9200	0.4114	0.0321	0.4114	0.0321	0.4026	0.0322
0.9300	0.4122	0.0325	0.4122	0.0325	0.4034	0.0326
0.9400	0.4129	0.0329	0.4129	0.0329	0.4042	0.0330
0.9500	0.4136	0.0333	0.4136	0.0333	0.4049	0.0334
0.9600	0.4143	0.0337	0.4143	0.0337	0.4056	0.0338
0.9700	0.4150	0.0341	0.4150	0.0341	0.4063	0.0342
0.9800	0.4157	0.0345	0.4157	0.0345	0.4071	0.0346
0.9900	0.4164	0.0349	0.4164	0.0349	0.4078	0.0350
1.0000	0.4171	0.0353	0.4171	0.0353	0.4085	0.0354
1.0100	0.4177	0.0356	0.4177	0.0356	0.4091	0.0358
1.0200	0.4184	0.0360	0.4184	0.0360	0.4098	0.0362
1.0300	0.4190	0.0364	0.4190	0.0364	0.4105	0.0366
1.0400	0.4197	0.0367	0.4197	0.0367	0.4111	0.0369
1.0500	0.4203	0.0371	0.4203	0.0371	0.4118	0.0373
1.0600	0.4209	0.0374	0.4209	0.0374	0.4124	0.0377
1.0700	0.4215	0.0378	0.4215	0.0378	0.4130	0.0381
1.0800	0.4221	0.0381	0.4221	0.0381	0.4136	0.0384
1.0900	0.4227	0.0385	0.4227	0.0385	0.4142	0.0388
1.1000	0.4233	0.0388	0.4233	0.0388	0.4148	0.0392
1.1100	0.4238	0.0392	0.4238	0.0392	0.4154	0.0395
1.1200	0.4244	0.0395	0.4244	0.0395	0.4160	0.0399
1.1300	0.4250	0.0398	0.4249	0.0398	0.4165	0.0402
1.1400	0.4255	0.0402	0.4255	0.0402	0.4171	0.0405
1.1500	0.4260	0.0405	0.4260	0.0405	0.4176	0.0409
1.1600	0.4266	0.0408	0.4266	0.0408	0.4181	0.0413
1.1700	0.4271	0.0411	0.4271	0.0411	0.4187	0.0416
1.1800	0.4276	0.0415	0.4276	0.0415	0.4192	0.0420
1.1900	0.4281	0.0418	0.4281	0.0418	0.4197	0.0423
1.2000	0.4287	0.0421	0.4286	0.0421	0.4202	0.0426
1.2100	0.4292	0.0424	0.4291	0.0424	0.4207	0.0430
1.2200	0.4296	0.0427	0.4296	0.0427	0.4212	0.0433
1.2300	0.4301	0.0430	0.4301	0.0430	0.4217	0.0436
1.2400	0.4306	0.0433	0.4306	0.0433	0.4222	0.0439
1.2500	0.4311	0.0436	0.4311	0.0436	0.4227	0.0443
1.2600	0.4316	0.0439	0.4315	0.0439	0.4232	0.0446
1.2700	0.4320	0.0442	0.4320	0.0442	0.4237	0.0449
1.2800	0.4325	0.0445	0.4325	0.0445	0.4241	0.0452
1.2900	0.4330	0.0448	0.4329	0.0448	0.4246	0.0455
1.3000	0.4334	0.0451	0.4334	0.0451	0.4250	0.0458
1.3100	0.4338	0.0453	0.4338	0.0453	0.4255	0.0461
1.3200	0.4343	0.0456	0.4343	0.0456	0.4259	0.0464
1.3300	0.4347	0.0459	0.4347	0.0459	0.4263	0.0467
1.3400	0.4351	0.0462	0.4351	0.0462	0.4267	0.0470
1.3500	0.4356	0.0465	0.4355	0.0464	0.4271	0.0473
1.3600	0.4360	0.0467	0.4360	0.0467	0.4276	0.0476
1.3700	0.4364	0.0470	0.4364	0.0470	0.4280	0.0479
1.3800	0.4368	0.0473	0.4368	0.0473	0.4284	0.0482
1.3900	0.4372	0.0475	0.4372	0.0475	0.4288	0.0485
1.4000	0.4376	0.0478	0.4376	0.0478	0.4292	0.0488
1.4100	0.4380	0.0480	0.4380	0.0480	0.4296	0.0490
1.4200	0.4384	0.0483	0.4384	0.0483	0.4300	0.0494
1.4300	0.4388	0.0486	0.4388	0.0485	0.4304	0.0496
1.4400	0.4392	0.0488	0.4391	0.0488	0.4307	0.0499
1.4500	0.4396	0.0491	0.4395	0.0491	0.4311	0.0502
1.4600	0.4399	0.0493	0.4399	0.0493	0.4315	0.0505
1.4700	0.4403	0.0495	0.4403	0.0495	0.4318	0.0507
1.4800	0.4407	0.0498	0.4406	0.0498	0.4322	0.0510
1.4900	0.4410	0.0500	0.4410	0.0500	0.4325	0.0513
1.5000	0.4414	0.0503	0.4413	0.0503	0.4329	0.0515
1.5100	0.4418	0.0505	0.4417	0.0505	0.4333	0.0518
1.5200	0.4421	0.0507	0.4421	0.0507	0.4336	0.0520
1.5300	0.4425	0.0510	0.4424	0.0510	0.4340	0.0522
1.5400	0.4428	0.0512	0.4427	0.0512	0.4343	0.0525
1.5500	0.4432	0.0514	0.4431	0.0514	0.4347	0.0527
1.5600	0.4435	0.0517	0.4434	0.0517	0.4350	0.0530
1.5700	0.4438	0.0519	0.4438	0.0519	0.4353	0.0532
1.5800	0.4442	0.0521	0.4441	0.0521	0.4357	0.0535
1.5900	0.4445	0.0523	0.4444	0.0523	0.4360	0.0537
1.6000	0.4448	0.0526	0.4447	0.0526	0.4363	0.0540
1.6100	0.4451	0.0528	0.4451	0.0528	0.4366	0.0542
1.6200	0.4455	0.0530	0.4454	0.0530	0.4369	0.0544
1.6300	0.4458	0.0532	0.4457	0.0532	0.4372	0.0547
1.6400	0.4461	0.0534	0.4460	0.0534	0.4376	0.0549
1.6500	0.4464	0.0536	0.4463	0.0536	0.4379	0.0551
1.6600	0.4467	0.0539	0.4466	0.0539	0.4382	0.0553
1.6700	0.4470	0.0541	0.4469	0.0541	0.4385	0.0556
1.6800	0.4473	0.0543	0.4472	0.0543	0.4388	0.0558
1.6900	0.4476	0.0545	0.4475	0.0545	0.4391	0.0560
1.7000	0.4479	0.0547	0.4478	0.0547	0.4395	0.0563
1.7100	0.4482	0.0549	0.4481	0.0549	0.4398	0.0565
1.7200	0.4485	0.0551	0.4484	0.0551	0.4400	0.0567
1.7300	0.4488	0.0553	0.4487	0.0553	0.4404	0.0569
1.7400	0.4491	0.0555	0.4489	0.0555	0.4407	0.0571
1.7500	0.4493	0.0557	0.4492	0.0557	0.4410	0.0574
1.7600	0.4496	0.0559	0.4495	0.0559	0.4413	0.0576
1.7700	0.4499	0.0561	0.4498	0.0561	0.4415	0.0578
1.7800	0.4502	0.0563	0.4500	0.0563	0.4418	0.0581
1.7900	0.4504	0.0565	0.4503	0.0564	0.4421	0.0583
1.8000	0.4507	0.0566	0.4506	0.0566	0.4424	0.0585
1.8100	0.4510	0.0568	0.4508	0.0568	0.4427	0.0587
1.8200	0.4512	0.0570	0.4511	0.0570	0.4430	0.0589
1.8300	0.4515	0.0572	0.4514	0.0572	0.4432	0.0591
1.8400	0.4518	0.0574	0.4516	0.0574	0.4435	0.0593
1.8500	0.4520	0.0576	0.4519	0.0576	0.4438	0.0595
1.8600	0.4523	0.0577	0.4521	0.0577	0.4440	0.0597
1.8700	0.4525	0.0579	0.4524	0.0579	0.4443	0.0599
1.8800	0.4528	0.0581	0.4526	0.0581	0.4446	0.0601
1.8900	0.4530	0.0583	0.4529	0.0583	0.4448	0.0603
1.9000	0.4533	0.0585	0.4531	0.0585	0.4451	0.0605
1.9100	0.4535	0.0586	0.4534	0.0586	0.4453	0.0607
1.9200	0.4538	0.0588	0.4536	0.0588	0.4456	0.0608
1.9300	0.4540	0.0590	0.4538	0.0590	0.4458	0.0610
1.9400	0.4543	0.0591	0.4541	0.0591	0.4460	0.0613
1.9500	0.4545	0.0593	0.4543	0.0593	0.4463	0.0615
1.9600	0.4547	0.0595	0.4545	0.0595	0.4465	0.0616
1.9700	0.4550	0.0597	0.4548	0.0596	0.4468	0.0618
1.9800	0.4552	0.0598	0.4550	0.0598	0.4471	0.0620
1.9900	0.4554	0.0600	0.4552	0.0600	0.4473	0.0622
2.0000	0.4557	0.0601	0.4555	0.0601	0.4475	0.0624
2.0100	0.4559	0.0603	0.4557	0.0603	0.4478	0.0626
2.0200	0.4561	0.0605	0.4559	0.0605	0.4480	0.0627
2.0300	0.4563	0.0606	0.4561	0.0606	0.4482	0.0629
2.0400	0.4566	0.0608	0.4563	0.0608	0.4484	0.0631
2.0500	0.4568	0.0609	0.4565	0.0609	0.4487	0.0632
2.0600	0.4570	0.0611	0.4568	0.0611	0.4489	0.0634
2.0700	0.4572	0.0613	0.4570	0.0612	0.4491	0.0636
2.0800	0.4574	0.0614	0.4572	0.0614	0.4493	0.0638
2.0900	0.4576	0.0616	0.4574	0.0616	0.4496	0.0639
2.1000	0.4578	0.0617	0.4576	0.0617	0.4498	0.0641
2.1100	0.4580	0.0619	0.4578	0.0619	0.4500	0.0642
2.1200	0.4583	0.0620	0.4580	0.0620	0.4502	0.0644
2.1300	0.4585	0.0622	0.4582	0.0622	0.4504	0.0646
2.1400	0.4587	0.0623	0.4584	0.0623	0.4506	0.0647
2.1500	0.4589	0.0625	0.4586	0.0625	0.4508	0.0649
2.1600	0.4591	0.0626	0.4588	0.0626	0.4510	0.0651
2.1700	0.4593	0.0628	0.4590	0.0627	0.4512	0.0653
2.1800	0.4595	0.0629	0.4592	0.0629	0.4514	0.0654
2.1900	0.4597	0.0630	0.4594	0.0630	0.4516	0.0656
2.2000	0.4599	0.0632	0.4596	0.0632	0.4518	0.0657
2.2100	0.4601	0.0633	0.4598	0.0633	0.4520	0.0659
2.2200	0.4602	0.0635	0.4600	0.0635	0.4522	0.0660
2.2300	0.4604	0.0636	0.4601	0.0636	0.4524	0.0662
2.2400	0.4606	0.0637	0.4603	0.0637	0.4526	0.0663
2.2500	0.4608	0.0639	0.4605	0.0639	0.4528	0.0665
2.2600	0.4610	0.0640	0.4607	0.0640	0.4530	0.0666
2.2700	0.4612	0.0642	0.4609	0.0641	0.4532	0.0668
2.2800	0.4614	0.0643	0.4611	0.0643	0.4534	0.0669
2.2900	0.4616	0.0644	0.4612	0.0644	0.4536	0.0671
2.3000	0.4617	0.0646	0.4614	0.0645	0.4538	0.0672
2.3100	0.4619	0.0647	0.4616	0.0647	0.4540	0.0674
2.3200	0.4621	0.0648	0.4618	0.0648	0.4542	0.0675
2.3300	0.4623	0.0650	0.4619	0.0649	0.4543	0.0677
2.3400	0.4625	0.0651	0.4621	0.0651	0.4545	0.0678
2.3500	0.4626	0.0652	0.4623	0.0652	0.4547	0.0679
2.3600	0.4628	0.0653	0.4624	0.0653	0.4548	0.0681
2.3700	0.4630	0.0655	0.4626	0.0655	0.4550	0.0682
2.3800	0.4631	0.0656	0.4628	0.0656	0.4552	0.0684
2.3900	0.4633	0.0657	0.4629	0.0657	0.4554	0.0685
2.4000	0.4635	0.0659	0.4631	0.0658	0.4556	0.0687
2.4100	0.4637	0.0660	0.4633	0.0660	0.4557	0.0688
2.4200	0.4638	0.0661	0.4634	0.0661	0.4559	0.0690
2.4300	0.4640	0.0662	0.4636	0.0662	0.4561	0.0691
2.4400	0.4642	0.0664	0.4638	0.0663	0.4563	0.0693
2.4500	0.4643	0.0665	0.4639	0.0665	0.4564	0.0694
2.4600	0.4645	0.0666	0.4641	0.0666	0.4566	0.0695
2.4700	0.4646	0.0667	0.4642	0.0667	0.4568	0.0696
2.4800	0.4648	0.0668	0.4644	0.0668	0.4569	0.0698
2.4900	0.4650	0.0670	0.4645	0.0669	0.4571	0.0699
2.5000	0.4651	0.0671	0.4647	0.0671	0.4573	0.0700
2.5100	0.4653	0.0672	0.4648	0.0672	0.4574	0.0702
2.5200	0.4654	0.0673	0.4650	0.0673	0.4576	0.0703
2.5300	0.4656	0.0674	0.4651	0.0674	0.4578	0.0704
2.5400	0.4657	0.0675	0.4653	0.0675	0.4579	0.0705
2.5500	0.4659	0.0677	0.4654	0.0676	0.4581	0.0706
2.5600	0.4661	0.0678	0.4656	0.0677	0.4583	0.0708
2.5700	0.4662	0.0679	0.4657	0.0679	0.4584	0.0709
2.5800	0.4664	0.0680	0.4659	0.0680	0.4586	0.0710
2.5900	0.4665	0.0681	0.4660	0.0681	0.4588	0.0711
2.6000	0.4667	0.0682	0.4662	0.0682	0.4589	0.0712
2.6100	0.4668	0.0683	0.4663	0.0683	0.4591	0.0714
2.6200	0.4669	0.0684	0.4665	0.0684	0.4592	0.0715
2.6300	0.4671	0.0686	0.4666	0.0685	0.4594	0.0716
2.6400	0.4672	0.0687	0.4667	0.0686	0.4595	0.0717
2.6500	0.4674	0.0688	0.4669	0.0687	0.4597	0.0718
2.6600	0.4675	0.0689	0.4670	0.0688	0.4598	0.0719
2.6700	0.4677	0.0690	0.4671	0.0690	0.4600	0.0721
2.6800	0.4678	0.0691	0.4673	0.0691	0.4602	0.0722
2.6900	0.4680	0.0692	0.4674	0.0692	0.4603	0.0723
2.7000	0.4681	0.0693	0.4676	0.0693	0.4604	0.0724
2.7100	0.4682	0.0694	0.4677	0.0694	0.4606	0.0726
2.7200	0.4684	0.0695	0.4678	0.0695	0.4607	0.0727
2.7300	0.4685	0.0696	0.4679	0.0696	0.4609	0.0728
2.7400	0.4686	0.0697	0.4681	0.0697	0.4610	0.0729
2.7500	0.4688	0.0698	0.4682	0.0698	0.4612	0.0730
2.7600	0.4689	0.0699	0.4683	0.0699	0.4613	0.0731
2.7700	0.4690	0.0700	0.4685	0.0700	0.4614	0.0732
2.7800	0.4692	0.0701	0.4686	0.0701	0.4615	0.0733
2.7900	0.4693	0.0702	0.4687	0.0702	0.4617	0.0734
2.8000	0.4694	0.0703	0.4688	0.0703	0.4618	0.0735
2.8100	0.4696	0.0704	0.4690	0.0704	0.4619	0.0736
2.8200	0.4697	0.0705	0.4691	0.0705	0.4621	0.0738
2.8300	0.4698	0.0706	0.4692	0.0706	0.4622	0.0739
2.8400	0.4700	0.0707	0.4693	0.0707	0.4623	0.0740
2.8500	0.4701	0.0708	0.4695	0.0708	0.4624	0.0741
2.8600	0.4702	0.0709	0.4696	0.0709	0.4626	0.0742
2.8700	0.4703	0.0710	0.4697	0.0710	0.4627	0.0743
2.8800	0.4705	0.0711	0.4698	0.0711	0.4629	0.0744
2.8900	0.4706	0.0712	0.4699	0.0712	0.4630	0.0745
2.9000	0.4707	0.0713	0.4701	0.0713	0.4631	0.0746
2.9100	0.4708	0.0714	0.4702	0.0714	0.4633	0.0747
2.9200	0.4710	0.0715	0.4703	0.0714	0.4634	0.0748
2.9300	0.4711	0.0716	0.4704	0.0715	0.4636	0.0749
2.9400	0.4712	0.0717	0.4705	0.0716	0.4637	0.0751
2.9500	0.4713	0.0718	0.4706	0.0717	0.4638	0.0752
2.9600	0.4715	0.0719	0.4708	0.0718	0.4639	0.0753
2.9700	0.4716	0.0720	0.4709	0.0719	0.4640	0.0754
2.9800	0.4717	0.0720	0.4710	0.0720	0.4642	0.0755
2.9900	0.4718	0.0721	0.4711	0.0721	0.4643	0.0756
3.0000	0.4719	0.0722	0.4712	0.0722	0.4644	0.0757
3.0100	0.4720	0.0723	0.4713	0.0723	0.4645	0.0758
3.0200	0.4722	0.0724	0.4714	0.0724	0.4647	0.0759
3.0300	0.4723	0.0725	0.4715	0.0724	0.4648	0.0760
3.0400	0.4724	0.0726	0.4716	0.0725	0.4649	0.0761
3.0500	0.4725	0.0727	0.4718	0.0726	0.4650	0.0762
3.0600	0.4726	0.0728	0.4719	0.0727	0.4651	0.0763
3.0700	0.4727	0.0728	0.4720	0.0728	0.4652	0.0764
3.0800	0.4728	0.0729	0.4721	0.0729	0.4654	0.0765
3.0900	0.4730	0.0730	0.4722	0.0730	0.4655	0.0766
3.1000	0.4731	0.0731	0.4723	0.0730	0.4656	0.0767
3.1100	0.4732	0.0732	0.4724	0.0731	0.4657	0.0768
3.1200	0.4733	0.0733	0.4725	0.0732	0.4658	0.0769
3.1300	0.4734	0.0734	0.4726	0.0733	0.4659	0.0770
3.1400	0.4735	0.0734	0.4727	0.0734	0.4660	0.0771
3.1500	0.4736	0.0735	0.4728	0.0735	0.4661	0.0772
3.1600	0.4737	0.0736	0.4729	0.0735	0.4662	0.0773
3.1700	0.4738	0.0737	0.4730	0.0736	0.4664	0.0774
3.1800	0.4739	0.0738	0.4731	0.0737	0.4665	0.0775
3.1900	0.4740	0.0739	0.4732	0.0738	0.4666	0.0776
3.2000	0.4741	0.0739	0.4733	0.0739	0.4667	0.0776
3.2100	0.4743	0.0740	0.4734	0.0740	0.4668	0.0777
3.2200	0.4744	0.0741	0.4735	0.0740	0.4669	0.0778
3.2300	0.4745	0.0742	0.4736	0.0741	0.4670	0.0779
3.2400	0.4746	0.0743	0.4737	0.0742	0.4672	0.0780
3.2500	0.4747	0.0743	0.4738	0.0743	0.4673	0.0781
3.2600	0.4748	0.0744	0.4739	0.0744	0.4674	0.0782
3.2700	0.4749	0.0745	0.4740	0.0744	0.4675	0.0783
3.2800	0.4750	0.0746	0.4741	0.0745	0.4676	0.0784
3.2900	0.4751	0.0747	0.4742	0.0746	0.4677	0.0785
3.3000	0.4752	0.0747	0.4743	0.0747	0.4678	0.0786
3.3100	0.4753	0.0748	0.4744	0.0747	0.4679	0.0786
3.3200	0.4754	0.0749	0.4744	0.0748	0.4680	0.0787
3.3300	0.4755	0.0750	0.4745	0.0749	0.4681	0.0788
3.3400	0.4756	0.0750	0.4746	0.0750	0.4682	0.0789
3.3500	0.4757	0.0751	0.4747	0.0750	0.4683	0.0790
3.3600	0.4758	0.0752	0.4748	0.0751	0.4684	0.0791
3.3700	0.4759	0.0753	0.4749	0.0752	0.4685	0.0792
3.3800	0.4760	0.0753	0.4750	0.0753	0.4686	0.0793
3.3900	0.4761	0.0754	0.4751	0.0753	0.4687	0.0793
3.4000	0.4761	0.0755	0.4752	0.0754	0.4688	0.0794
3.4100	0.4762	0.0756	0.4753	0.0755	0.4689	0.0795
3.4200	0.4763	0.0756	0.4753	0.0756	0.4690	0.0796
3.4300	0.4764	0.0757	0.4754	0.0756	0.4691	0.0797
3.4400	0.4765	0.0758	0.4755	0.0757	0.4692	0.0797
3.4500	0.4766	0.0759	0.4756	0.0758	0.4693	0.0798
3.4600	0.4767	0.0759	0.4757	0.0759	0.4694	0.0799
3.4700	0.4768	0.0760	0.4758	0.0759	0.4695	0.0800
3.4800	0.4769	0.0761	0.4759	0.0760	0.4695	0.0801
3.4900	0.4770	0.0762	0.4759	0.0761	0.4696	0.0802
3.5000	0.4771	0.0762	0.4760	0.0761	0.4697	0.0802
3.5100	0.4772	0.0763	0.4761	0.0762	0.4698	0.0803
3.5200	0.4773	0.0764	0.4762	0.0763	0.4699	0.0804
3.5300	0.4773	0.0764	0.4763	0.0764	0.4700	0.0805
3.5400	0.4774	0.0765	0.4764	0.0764	0.4701	0.0806
3.5500	0.4775	0.0766	0.4764	0.0765	0.4702	0.0807
3.5600	0.4776	0.0766	0.4765	0.0766	0.4703	0.0807
3.5700	0.4777	0.0767	0.4766	0.0766	0.4704	0.0808
3.5800	0.4778	0.0768	0.4767	0.0767	0.4705	0.0809
3.5900	0.4779	0.0769	0.4768	0.0768	0.4706	0.0810
3.6000	0.4780	0.0769	0.4768	0.0768	0.4707	0.0810
3.6100	0.4781	0.0770	0.4769	0.0769	0.4708	0.0811
3.6200	0.4781	0.0771	0.4770	0.0770	0.4708	0.0812
3.6300	0.4782	0.0771	0.4771	0.0770	0.4709	0.0813
3.6400	0.4783	0.0772	0.4772	0.0771	0.4710	0.0813
3.6500	0.4784	0.0773	0.4772	0.0772	0.4711	0.0814
3.6600	0.4785	0.0773	0.4773	0.0772	0.4712	0.0815
3.6700	0.4786	0.0774	0.4774	0.0773	0.4713	0.0815
3.6800	0.4786	0.0775	0.4775	0.0774	0.4714	0.0816
3.6900	0.4787	0.0775	0.4776	0.0774	0.4714	0.0817
3.7000	0.4788	0.0776	0.4776	0.0775	0.4715	0.0818
3.7100	0.4789	0.0777	0.4777	0.0776	0.4716	0.0819
3.7200	0.4790	0.0777	0.4778	0.0776	0.4717	0.0819
3.7300	0.4791	0.0778	0.4779	0.0777	0.4718	0.0820
3.7400	0.4791	0.0779	0.4779	0.0777	0.4718	0.0821
3.7500	0.4792	0.0779	0.4780	0.0778	0.4719	0.0822
3.7600	0.4793	0.0780	0.4781	0.0779	0.4720	0.0822
3.7700	0.4794	0.0780	0.4781	0.0779	0.4721	0.0823
3.7800	0.4795	0.0781	0.4782	0.0780	0.4722	0.0824
3.7900	0.4795	0.0782	0.4783	0.0781	0.4722	0.0824
3.8000	0.4796	0.0782	0.4784	0.0781	0.4723	0.0825
3.8100	0.4797	0.0783	0.4784	0.0782	0.4724	0.0826
3.8200	0.4798	0.0784	0.4785	0.0782	0.4725	0.0827
3.8300	0.4799	0.0784	0.4786	0.0783	0.4725	0.0827
3.8400	0.4799	0.0785	0.4787	0.0784	0.4726	0.0828
3.8500	0.4800	0.0785	0.4787	0.0784	0.4727	0.0829
3.8600	0.4801	0.0786	0.4788	0.0785	0.4728	0.0829
3.8700	0.4802	0.0787	0.4789	0.0786	0.4729	0.0830
3.8800	0.4802	0.0787	0.4789	0.0786	0.4729	0.0831
3.8900	0.4803	0.0788	0.4790	0.0787	0.4730	0.0831
3.9000	0.4804	0.0789	0.4791	0.0787	0.4731	0.0832
3.9100	0.4805	0.0789	0.4791	0.0788	0.4732	0.0833
3.9200	0.4805	0.0790	0.4792	0.0788	0.4732	0.0833
3.9300	0.4806	0.0790	0.4793	0.0789	0.4733	0.0834
3.9400	0.4807	0.0791	0.4793	0.0790	0.4734	0.0835
3.9500	0.4808	0.0792	0.4794	0.0790	0.4735	0.0835
3.9600	0.4808	0.0792	0.4795	0.0791	0.4735	0.0836
3.9700	0.4809	0.0793	0.4795	0.0791	0.4736	0.0837
3.9800	0.4810	0.0793	0.4796	0.0792	0.4737	0.0838
3.9900	0.4811	0.0794	0.4797	0.0793	0.4737	0.0838
4.0000	0.4811	0.0794	0.4797	0.0793	0.4738	0.0839
4.0100	0.4812	0.0795	0.4798	0.0794	0.4739	0.0839
4.0200	0.4813	0.0796	0.4799	0.0794	0.4740	0.0840
4.0300	0.4814	0.0796	0.4799	0.0795	0.4741	0.0841
4.0400	0.4814	0.0797	0.4800	0.0795	0.4741	0.0841
4.0500	0.4815	0.0797	0.4801	0.0796	0.4742	0.0842
4.0600	0.4816	0.0798	0.4801	0.0797	0.4743	0.0843
4.0700	0.4816	0.0798	0.4802	0.0797	0.4743	0.0844
4.0800	0.4817	0.0799	0.4803	0.0798	0.4744	0.0844
4.0900	0.4818	0.0800	0.4803	0.0798	0.4745	0.0845
4.1000	0.4819	0.0800	0.4804	0.0799	0.4746	0.0845
4.1100	0.4819	0.0801	0.4805	0.0799	0.4746	0.0846
4.1200	0.4820	0.0801	0.4805	0.0800	0.4747	0.0847
4.1300	0.4821	0.0802	0.4806	0.0800	0.4748	0.0847
4.1400	0.4821	0.0802	0.4806	0.0801	0.4749	0.0848
4.1500	0.4822	0.0803	0.4807	0.0801	0.4749	0.0849
4.1600	0.4823	0.0803	0.4808	0.0802	0.4750	0.0849
4.1700	0.4823	0.0804	0.4808	0.0803	0.4751	0.0850
4.1800	0.4824	0.0805	0.4809	0.0803	0.4752	0.0850
4.1900	0.4825	0.0805	0.4809	0.0804	0.4752	0.0851
4.2000	0.4825	0.0806	0.4810	0.0804	0.4753	0.0852
4.2100	0.4826	0.0806	0.4811	0.0805	0.4754	0.0852
4.2200	0.4827	0.0807	0.4811	0.0805	0.4754	0.0853
4.2300	0.4827	0.0807	0.4812	0.0806	0.4755	0.0854
4.2400	0.4828	0.0808	0.4812	0.0806	0.4756	0.0854
4.2500	0.4829	0.0808	0.4813	0.0807	0.4757	0.0855
4.2600	0.4829	0.0809	0.4814	0.0807	0.4757	0.0855
4.2700	0.4830	0.0809	0.4814	0.0808	0.4758	0.0856
4.2800	0.4831	0.0810	0.4815	0.0808	0.4759	0.0856
4.2900	0.4831	0.0810	0.4815	0.0809	0.4759	0.0857
4.3000	0.4832	0.0811	0.4816	0.0809	0.4760	0.0858
4.3100	0.4833	0.0811	0.4816	0.0810	0.4761	0.0858
4.3200	0.4833	0.0812	0.4817	0.0810	0.4761	0.0859
4.3300	0.4834	0.0812	0.4818	0.0811	0.4762	0.0860
4.3400	0.4835	0.0813	0.4818	0.0811	0.4763	0.0860
4.3500	0.4835	0.0814	0.4819	0.0812	0.4763	0.0861
4.3600	0.4836	0.0814	0.4819	0.0812	0.4764	0.0861
4.3700	0.4836	0.0815	0.4820	0.0813	0.4765	0.0862
4.3800	0.4837	0.0815	0.4820	0.0813	0.4765	0.0863
4.3900	0.4838	0.0816	0.4821	0.0814	0.4766	0.0863
4.4000	0.4838	0.0816	0.4822	0.0814	0.4767	0.0864
4.4100	0.4839	0.0817	0.4822	0.0815	0.4767	0.0864
4.4200	0.4840	0.0817	0.4823	0.0815	0.4768	0.0865
4.4300	0.4840	0.0818	0.4823	0.0816	0.4769	0.0865
4.4400	0.4841	0.0818	0.4824	0.0816	0.4769	0.0866
4.4500	0.4841	0.0819	0.4824	0.0817	0.4770	0.0866
4.4600	0.4842	0.0819	0.4825	0.0817	0.4770	0.0867
4.4700	0.4843	0.0820	0.4825	0.0818	0.4771	0.0868
4.4800	0.4843	0.0820	0.4826	0.0818	0.4772	0.0868
4.4900	0.4844	0.0820	0.4826	0.0819	0.4772	0.0869
4.5000	0.4844	0.0821	0.4827	0.0819	0.4773	0.0869
4.5100	0.4845	0.0821	0.4827	0.0820	0.4774	0.0870
4.5200	0.4846	0.0822	0.4828	0.0820	0.4774	0.0870
4.5300	0.4846	0.0822	0.4829	0.0821	0.4775	0.0871
4.5400	0.4847	0.0823	0.4829	0.0821	0.4776	0.0871
4.5500	0.4847	0.0823	0.4830	0.0822	0.4776	0.0872
4.5600	0.4848	0.0824	0.4830	0.0822	0.4777	0.0872
4.5700	0.4849	0.0824	0.4831	0.0822	0.4778	0.0873
4.5800	0.4849	0.0825	0.4831	0.0823	0.4778	0.0873
4.5900	0.4850	0.0825	0.4832	0.0823	0.4779	0.0874
4.6000	0.4850	0.0826	0.4832	0.0824	0.4779	0.0874
4.6100	0.4851	0.0826	0.4833	0.0824	0.4780	0.0875
4.6200	0.4851	0.0827	0.4833	0.0825	0.4781	0.0875
4.6300	0.4852	0.0827	0.4834	0.0825	0.4781	0.0876
4.6400	0.4853	0.0828	0.4834	0.0826	0.4782	0.0876
4.6500	0.4853	0.0828	0.4835	0.0826	0.4782	0.0877
4.6600	0.4854	0.0829	0.4835	0.0827	0.4783	0.0877
4.6700	0.4854	0.0829	0.4836	0.0827	0.4784	0.0877
4.6800	0.4855	0.0829	0.4836	0.0827	0.4784	0.0878
4.6900	0.4855	0.0830	0.4837	0.0828	0.4785	0.0879
4.7000	0.4856	0.0830	0.4837	0.0828	0.4785	0.0879
4.7100	0.4857	0.0831	0.4838	0.0829	0.4786	0.0880
4.7200	0.4857	0.0831	0.4838	0.0829	0.4787	0.0880
4.7300	0.4858	0.0832	0.4839	0.0830	0.4787	0.0881
4.7400	0.4858	0.0832	0.4839	0.0830	0.4788	0.0881
4.7500	0.4859	0.0833	0.4839	0.0831	0.4788	0.0882
4.7600	0.4859	0.0833	0.4840	0.0831	0.4789	0.0882
4.7700	0.4860	0.0834	0.4840	0.0831	0.4789	0.0883
4.7800	0.4860	0.0834	0.4841	0.0832	0.4790	0.0883
4.7900	0.4861	0.0834	0.4841	0.0832	0.4790	0.0884
4.8000	0.4861	0.0835	0.4842	0.0833	0.4791	0.0884
4.8100	0.4862	0.0835	0.4842	0.0833	0.4792	0.0885
4.8200	0.4863	0.0836	0.4843	0.0834	0.4792	0.0885
4.8300	0.4863	0.0836	0.4843	0.0834	0.4793	0.0885
4.8400	0.4864	0.0837	0.4844	0.0834	0.4793	0.0886
4.8500	0.4864	0.0837	0.4844	0.0835	0.4794	0.0886
4.8600	0.4865	0.0837	0.4845	0.0835	0.4794	0.0887
4.8700	0.4865	0.0838	0.4845	0.0836	0.4795	0.0887
4.8800	0.4866	0.0838	0.4846	0.0836	0.4795	0.0888
4.8900	0.4866	0.0839	0.4846	0.0836	0.4796	0.0888
4.9000	0.4867	0.0839	0.4846	0.0837	0.4797	0.0888
4.9100	0.4867	0.0840	0.4847	0.0837	0.4797	0.0889
4.9200	0.4868	0.0840	0.4847	0.0838	0.4798	0.0889
4.9300	0.4868	0.0840	0.4848	0.0838	0.4798	0.0890
4.9400	0.4869	0.0841	0.4848	0.0839	0.4799	0.0890
4.9500	0.4869	0.0841	0.4849	0.0839	0.4799	0.0891
4.9600	0.4870	0.0842	0.4849	0.0839	0.4800	0.0891
4.9700	0.4870	0.0842	0.4850	0.0840	0.4800	0.0892
4.9800	0.4871	0.0843	0.4850	0.0840	0.4801	0.0892
4.9900	0.4871	0.0843	0.4850	0.0841	0.4801	0.0893
5.0000	0.4872	0.0843	0.4851	0.0841	0.4802	0.0893


==> data/r1_5_r2_5_r01_9_r02_22_90deg_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0006	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0122	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0338	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0580	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0811	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1023	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1211	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1381	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1535	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1674	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1800	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1916	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2020	0.0000
0.1400	0.2202	0.0001	0.2202	0.0001	0.2117	0.0001
0.1500	0.2292	0.0001	0.2292	0.0001	0.2207	0.0001
0.1600	0.2376	0.0002	0.2376	0.0002	0.2288	0.0001
0.1700	0.2453	0.0002	0.2453	0.0002	0.2365	0.0002
0.1800	0.2525	0.0003	0.2525	0.0003	0.2437	0.0003
0.1900	0.2592	0.0004	0.2592	0.0004	0.2504	0.0004
0.2000	0.2655	0.0006	0.2655	0.0006	0.2568	0.0005
0.2100	0.2715	0.0007	0.2715	0.0007	0.2627	0.0006
0.2200	0.2770	0.0009	0.2770	0.0009	0.2683	0.0008
0.2300	0.2823	0.0011	0.2823	0.0011	0.2736	0.0009
0.2400	0.2873	0.0013	0.2873	0.0013	0.2786	0.0011
0.2500	0.2920	0.0015	0.2920	0.0015	0.2834	0.0013
0.2600	0.2965	0.0017	0.2965	0.0017	0.2878	0.0016
0.2700	0.3008	0.0020	0.3008	0.0020	0.2919	0.0018
0.2800	0.3048	0.0023	0.3048	0.0023	0.2959	0.0021
0.2900	0.3087	0.0026	0.3087	0.0026	0.2998	0.0024
0.3000	0.3124	0.0029	0.3124	0.0029	0.3034	0.0026
0.3100	0.3159	0.0032	0.3159	0.0032	0.3069	0.0029
0.3200	0.3193	0.0035	0.3193	0.0035	0.3104	0.0032
0.3300	0.3226	0.0039	0.3226	0.0039	0.3136	0.0035
0.3400	0.3257	0.0043	0.3257	0.0043	0.3168	0.0039
0.3500	0.3287	0.0046	0.3287	0.0046	0.3198	0.0042
0.3600	0.3316	0.0050	0.3316	0.0050	0.3227	0.0045
0.3700	0.3343	0.0054	0.3343	0.0054	0.3255	0.0049
0.3800	0.3370	0.0058	0.3370	0.0058	0.3282	0.0053
0.3900	0.3396	0.0062	0.3396	0.0062	0.3309	0.0056
0.4000	0.3421	0.0066	0.3421	0.0066	0.3334	0.0060
0.4100	0.3445	0.0070	0.3445	0.0070	0.3358	0.0064
0.4200	0.3468	0.0074	0.3468	0.0074	0.3381	0.0069
0.4300	0.3491	0.0078	0.3491	0.0078	0.3404	0.0073
0.4400	0.3513	0.0082	0.3513	0.0082	0.3426	0.0077
0.4500	0.3534	0.0086	0.3534	0.0086	0.3447	0.0081
0.4600	0.3554	0.0091	0.3554	0.0091	0.3468	0.0085
0.4700	0.3574	0.0095	0.3574	0.0095	0.3488	0.0089
0.4800	0.3594	0.0099	0.3594	0.0099	0.3508	0.0093
0.4900	0.3612	0.0103	0.3612	0.0103	0.3527	0.0097
0.5000	0.3631	0.0108	0.3630	0.0108	0.3544	0.0101
0.5100	0.3648	0.0112	0.3648	0.0112	0.3562	0.0105
0.5200	0.3665	0.0116	0.3665	0.0116	0.3580	0.0109
0.5300	0.3682	0.0120	0.3682	0.0120	0.3596	0.0113
0.5400	0.3699	0.0125	0.3698	0.0125	0.3612	0.0118
0.5500	0.3714	0.0129	0.3714	0.0129	0.3628	0.0122
0.5600	0.3730	0.0133	0.3730	0.0133	0.3644	0.0126
0.5700	0.3745	0.0137	0.3745	0.0137	0.3659	0.0130
0.5800	0.3760	0.0142	0.3760	0.0142	0.3673	0.0134
0.5900	0.3774	0.0146	0.3774	0.0146	0.3688	0.0138
0.6000	0.3788	0.0150	0.3788	0.0150	0.3701	0.0142
0.6100	0.3802	0.0154	0.3802	0.0154	0.3714	0.0146
0.6200	0.3815	0.0158	0.3815	0.0158	0.3728	0.0150
0.6300	0.3828	0.0162	0.3828	0.0162	0.3741	0.0154
0.6400	0.3841	0.0166	0.3841	0.0166	0.3754	0.0158
0.6500	0.3853	0.0170	0.3853	0.0170	0.3766	0.0162
0.6600	0.3866	0.0174	0.3865	0.0174	0.3778	0.0166
0.6700	0.3878	0.0178	0.3877	0.0178	0.3790	0.0170
0.6800	0.3889	0.0182	0.3889	0.0182	0.3802	0.0174
0.6900	0.3901	0.0186	0.3900	0.0186	0.3814	0.0178
0.7000	0.3912	0.0190	0.3912	0.0190	0.3825	0.0182
0.7100	0.3923	0.0194	0.3923	0.0194	0.3836	0.0186
0.7200	0.3934	0.0197	0.3933	0.0197	0.3847	0.0190
0.7300	0.3944	0.0201	0.3944	0.0201	0.3858	0.0193
0.7400	0.3954	0.0205	0.3954	0.0205	0.3869	0.0197
0.7500	0.3964	0.0209	0.3964	0.0209	0.3879	0.0201
0.7600	0.3974	0.0212	0.3974	0.0212	0.3889	0.0205
0.7700	0.3984	0.0216	0.3984	0.0216	0.3899	0.0208
0.7800	0.3994	0.0220	0.3993	0.0220	0.3909	0.0212
0.7900	0.4003	0.0223	0.4003	0.0223	0.3918	0.0215
0.8000	0.4012	0.0227	0.4012	0.0227	0.3928	0.0219
0.8100	0.4021	0.0230	0.4021	0.0230	0.3937	0.0222
0.8200	0.4030	0.0234	0.4029	0.0234	0.3945	0.0226
0.8300	0.4039	0.0237	0.4038	0.0237	0.3955	0.0230
0.8400	0.4047	0.0241	0.4047	0.0241	0.3964	0.0233
0.8500	0.4056	0.0244	0.4055	0.0244	0.3972	0.0236
0.8600	0.4064	0.0247	0.4063	0.0247	0.3980	0.0240
0.8700	0.4072	0.0251	0.4071	0.0251	0.3989	0.0243
0.8800	0.4080	0.0254	0.4079	0.0254	0.3997	0.0247
0.8900	0.4088	0.0257	0.4087	0.0257	0.4004	0.0250
0.9000	0.4095	0.0260	0.4094	0.0260	0.4012	0.0254
0.9100	0.4103	0.0264	0.4102	0.0264	0.4020	0.0257
0.9200	0.4110	0.0267	0.4109	0.0267	0.4028	0.0260
0.9300	0.4118	0.0270	0.4117	0.0270	0.4036	0.0263
0.9400	0.4125	0.0273	0.4124	0.0273	0.4043	0.0266
0.9500	0.4132	0.0276	0.4131	0.0276	0.4050	0.0269
0.9600	0.4139	0.0279	0.4138	0.0279	0.4058	0.0272
0.9700	0.4146	0.0282	0.4144	0.0282	0.4065	0.0275
0.9800	0.4152	0.0285	0.4151	0.0285	0.4071	0.0279
0.9900	0.4159	0.0288	0.4158	0.0288	0.4079	0.0282
1.0000	0.4166	0.0291	0.4164	0.0291	0.4085	0.0285
1.0100	0.4172	0.0294	0.4170	0.0294	0.4092	0.0288
1.0200	0.4178	0.0297	0.4177	0.0297	0.4098	0.0291
1.0300	0.4185	0.0300	0.4183	0.0300	0.4104	0.0294
1.0400	0.4191	0.0303	0.4189	0.0303	0.4111	0.0297
1.0500	0.4197	0.0305	0.4195	0.0305	0.4117	0.0299
1.0600	0.4203	0.0308	0.4201	0.0308	0.4123	0.0302
1.0700	0.4209	0.0311	0.4207	0.0311	0.4129	0.0305
1.0800	0.4214	0.0314	0.4212	0.0314	0.4135	0.0308
1.0900	0.4220	0.0316	0.4218	0.0316	0.4140	0.0311
1.1000	0.4226	0.0319	0.4224	0.0319	0.4146	0.0313
1.1100	0.4231	0.0322	0.4229	0.0322	0.4151	0.0316
1.1200	0.4237	0.0324	0.4234	0.0324	0.4157	0.0319
1.1300	0.4242	0.0327	0.4240	0.0327	0.4163	0.0321
1.1400	0.4248	0.0330	0.4245	0.0330	0.4168	0.0324
1.1500	0.4253	0.0332	0.4250	0.0332	0.4173	0.0326
1.1600	0.4258	0.0335	0.4255	0.0335	0.4178	0.0328
1.1700	0.4263	0.0337	0.4260	0.0337	0.4184	0.0331
1.1800	0.4268	0.0340	0.4265	0.0340	0.4189	0.0334
1.1900	0.4273	0.0342	0.4270	0.0342	0.4195	0.0336
1.2000	0.4278	0.0345	0.4275	0.0344	0.4200	0.0339
1.2100	0.4283	0.0347	0.4280	0.0347	0.4204	0.0341
1.2200	0.4288	0.0349	0.4284	0.0349	0.4209	0.0344
1.2300	0.4293	0.0352	0.4289	0.0352	0.4214	0.0346
1.2400	0.4297	0.0354	0.4294	0.0354	0.4219	0.0349
1.2500	0.4302	0.0356	0.4298	0.0356	0.4223	0.0352
1.2600	0.4306	0.0359	0.4303	0.0359	0.4228	0.0354
1.2700	0.4311	0.0361	0.4307	0.0361	0.4233	0.0357
1.2800	0.4315	0.0363	0.4311	0.0363	0.4237	0.0359
1.2900	0.4320	0.0366	0.4316	0.0365	0.4242	0.0361
1.3000	0.4324	0.0368	0.4320	0.0368	0.4246	0.0364
1.3100	0.4328	0.0370	0.4324	0.0370	0.4250	0.0366
1.3200	0.4333	0.0372	0.4328	0.0372	0.4255	0.0368
1.3300	0.4337	0.0374	0.4332	0.0374	0.4259	0.0370
1.3400	0.4341	0.0377	0.4336	0.0376	0.4263	0.0373
1.3500	0.4345	0.0379	0.4340	0.0379	0.4267	0.0375
1.3600	0.4349	0.0381	0.4344	0.0381	0.4271	0.0377
1.3700	0.4353	0.0383	0.4348	0.0383	0.4275	0.0379
1.3800	0.4357	0.0385	0.4352	0.0385	0.4279	0.0381
1.3900	0.4361	0.0387	0.4355	0.0387	0.4282	0.0383
1.4000	0.4365	0.0389	0.4359	0.0389	0.4286	0.0386
1.4100	0.4368	0.0391	0.4363	0.0391	0.4290	0.0388
1.4200	0.4372	0.0393	0.4366	0.0393	0.4294	0.0390
1.4300	0.4376	0.0395	0.4370	0.0395	0.4298	0.0392
1.4400	0.4380	0.0397	0.4374	0.0397	0.4302	0.0394
1.4500	0.4383	0.0399	0.4377	0.0399	0.4306	0.0396
1.4600	0.4387	0.0401	0.4381	0.0401	0.4309	0.0397
1.4700	0.4390	0.0403	0.4384	0.0403	0.4313	0.0399
1.4800	0.4394	0.0405	0.4387	0.0405	0.4316	0.0401
1.4900	0.4397	0.0407	0.4391	0.0407	0.4320	0.0403
1.5000	0.4401	0.0409	0.4394	0.0409	0.4323	0.0405
1.5100	0.4404	0.0411	0.4397	0.0410	0.4327	0.0407
1.5200	0.4408	0.0412	0.4401	0.0412	0.4331	0.0410
1.5300	0.4411	0.0414	0.4404	0.0414	0.4334	0.0412
1.5400	0.4414	0.0416	0.4407	0.0416	0.4338	0.0414
1.5500	0.4418	0.0418	0.4410	0.0418	0.4341	0.0415
1.5600	0.4421	0.0420	0.4413	0.0420	0.4345	0.0417
1.5700	0.4424	0.0422	0.4416	0.0421	0.4348	0.0419
1.5800	0.4427	0.0423	0.4419	0.0423	0.4351	0.0421
1.5900	0.4430	0.0425	0.4422	0.0425	0.4354	0.0423
1.6000	0.4433	0.0427	0.4425	0.0427	0.4357	0.0425
1.6100	0.4437	0.0429	0.4428	0.0428	0.4360	0.0427
1.6200	0.4440	0.0430	0.4431	0.0430	0.4363	0.0429
1.6300	0.4443	0.0432	0.4434	0.0432	0.4366	0.0431
1.6400	0.4446	0.0434	0.4437	0.0433	0.4369	0.0432
1.6500	0.4449	0.0435	0.4440	0.0435	0.4372	0.0434
1.6600	0.4451	0.0437	0.4442	0.0437	0.4375	0.0436
1.6700	0.4454	0.0439	0.4445	0.0438	0.4378	0.0437
1.6800	0.4457	0.0440	0.4448	0.0440	0.4381	0.0439
1.6900	0.4460	0.0442	0.4450	0.0442	0.4384	0.0441
1.7000	0.4463	0.0444	0.4453	0.0443	0.4387	0.0443
1.7100	0.4466	0.0445	0.4456	0.0445	0.4390	0.0444
1.7200	0.4468	0.0447	0.4458	0.0446	0.4392	0.0446
1.7300	0.4471	0.0448	0.4461	0.0448	0.4395	0.0448
1.7400	0.4474	0.0450	0.4464	0.0450	0.4398	0.0449
1.7500	0.4477	0.0451	0.4466	0.0451	0.4401	0.0451
1.7600	0.4479	0.0453	0.4469	0.0453	0.4404	0.0453
1.7700	0.4482	0.0455	0.4471	0.0454	0.4406	0.0454
1.7800	0.4485	0.0456	0.4473	0.0456	0.4409	0.0456
1.7900	0.4487	0.0458	0.4476	0.0457	0.4412	0.0458
1.8000	0.4490	0.0459	0.4478	0.0459	0.4414	0.0459
1.8100	0.4492	0.0461	0.4481	0.0460	0.4417	0.0461
1.8200	0.4495	0.0462	0.4483	0.0462	0.4420	0.0462
1.8300	0.4497	0.0464	0.4485	0.0463	0.4422	0.0464
1.8400	0.4500	0.0465	0.4488	0.0465	0.4425	0.0465
1.8500	0.4502	0.0466	0.4490	0.0466	0.4427	0.0467
1.8600	0.4505	0.0468	0.4492	0.0467	0.4430	0.0469
1.8700	0.4507	0.0469	0.4495	0.0469	0.4433	0.0470
1.8800	0.4509	0.0471	0.4497	0.0470	0.4435	0.0472
1.8900	0.4512	0.0472	0.4499	0.0472	0.4437	0.0473
1.9000	0.4514	0.0474	0.4501	0.0473	0.4440	0.0475
1.9100	0.4517	0.0475	0.4503	0.0474	0.4442	0.0476
1.9200	0.4519	0.0476	0.4505	0.0476	0.4444	0.0478
1.9300	0.4521	0.0478	0.4508	0.0477	0.4447	0.0480
1.9400	0.4523	0.0479	0.4510	0.0479	0.4449	0.0481
1.9500	0.4526	0.0480	0.4512	0.0480	0.4451	0.0482
1.9600	0.4528	0.0482	0.4514	0.0481	0.4454	0.0484
1.9700	0.4530	0.0483	0.4516	0.0483	0.4456	0.0485
1.9800	0.4532	0.0484	0.4518	0.0484	0.4458	0.0486
1.9900	0.4535	0.0486	0.4520	0.0485	0.4461	0.0488
2.0000	0.4537	0.0487	0.4522	0.0486	0.4463	0.0489
2.0100	0.4539	0.0488	0.4524	0.0488	0.4465	0.0491
2.0200	0.4541	0.0490	0.4526	0.0489	0.4467	0.0492
2.0300	0.4543	0.0491	0.4528	0.0490	0.4469	0.0493
2.0400	0.4545	0.0492	0.4530	0.0492	0.4471	0.0495
2.0500	0.4547	0.0494	0.4532	0.0493	0.4473	0.0496
2.0600	0.4549	0.0495	0.4533	0.0494	0.4476	0.0498
2.0700	0.4551	0.0496	0.4535	0.0495	0.4478	0.0499
2.0800	0.4553	0.0497	0.4537	0.0497	0.4480	0.0500
2.0900	0.4555	0.0499	0.4539	0.0498	0.4482	0.0502
2.1000	0.4557	0.0500	0.4541	0.0499	0.4484	0.0503
2.1100	0.4559	0.0501	0.4543	0.0500	0.4486	0.0504
2.1200	0.4561	0.0502	0.4544	0.0501	0.4488	0.0505
2.1300	0.4563	0.0503	0.4546	0.0503	0.4490	0.0507
2.1400	0.4565	0.0505	0.4548	0.0504	0.4492	0.0508
2.1500	0.4567	0.0506	0.4550	0.0505	0.4494	0.0509
2.1600	0.4569	0.0507	0.4551	0.0506	0.4496	0.0511
2.1700	0.4571	0.0508	0.4553	0.0507	0.4498	0.0512
2.1800	0.4573	0.0509	0.4555	0.0508	0.4500	0.0513
2.1900	0.4575	0.0510	0.4557	0.0510	0.4502	0.0514
2.2000	0.4577	0.0512	0.4558	0.0511	0.4504	0.0515
2.2100	0.4578	0.0513	0.4560	0.0512	0.4506	0.0517
2.2200	0.4580	0.0514	0.4561	0.0513	0.4508	0.0518
2.2300	0.4582	0.0515	0.4563	0.0514	0.4510	0.0519
2.2400	0.4584	0.0516	0.4565	0.0515	0.4512	0.0520
2.2500	0.4586	0.0517	0.4566	0.0516	0.4514	0.0521
2.2600	0.4587	0.0518	0.4568	0.0517	0.4515	0.0523
2.2700	0.4589	0.0520	0.4570	0.0519	0.4517	0.0524
2.2800	0.4591	0.0521	0.4571	0.0520	0.4519	0.0525
2.2900	0.4593	0.0522	0.4573	0.0521	0.4521	0.0526
2.3000	0.4594	0.0523	0.4574	0.0522	0.4523	0.0527
2.3100	0.4596	0.0524	0.4576	0.0523	0.4525	0.0528
2.3200	0.4598	0.0525	0.4577	0.0524	0.4526	0.0529
2.3300	0.4599	0.0526	0.4579	0.0525	0.4528	0.0531
2.3400	0.4601	0.0527	0.4580	0.0526	0.4530	0.0532
2.3500	0.4603	0.0528	0.4582	0.0527	0.4532	0.0533
2.3600	0.4604	0.0529	0.4583	0.0528	0.4533	0.0534
2.3700	0.4606	0.0530	0.4585	0.0529	0.4535	0.0535
2.3800	0.4608	0.0531	0.4586	0.0530	0.4537	0.0536
2.3900	0.4609	0.0532	0.4587	0.0531	0.4539	0.0537
2.4000	0.4611	0.0533	0.4589	0.0532	0.4540	0.0538
2.4100	0.4613	0.0534	0.4590	0.0533	0.4542	0.0539
2.4200	0.4614	0.0535	0.4592	0.0534	0.4544	0.0540
2.4300	0.4616	0.0536	0.4593	0.0535	0.4545	0.0541
2.4400	0.4617	0.0537	0.4594	0.0536	0.4547	0.0542
2.4500	0.4619	0.0538	0.4596	0.0537	0.4549	0.0543
2.4600	0.4620	0.0539	0.4597	0.0538	0.4551	0.0544
2.4700	0.4622	0.0540	0.4599	0.0539	0.4552	0.0545
2.4800	0.4623	0.0541	0.4600	0.0540	0.4554	0.0546
2.4900	0.4625	0.0542	0.4601	0.0541	0.4556	0.0547
2.5000	0.4626	0.0543	0.4603	0.0542	0.4557	0.0548
2.5100	0.4628	0.0544	0.4604	0.0543	0.4559	0.0549
2.5200	0.4629	0.0545	0.4605	0.0544	0.4560	0.0550
2.5300	0.4631	0.0546	0.4606	0.0545	0.4562	0.0551
2.5400	0.4632	0.0547	0.4608	0.0546	0.4564	0.0552
2.5500	0.4634	0.0548	0.4609	0.0547	0.4565	0.0553
2.5600	0.4635	0.0549	0.4610	0.0548	0.4566	0.0554
2.5700	0.4637	0.0550	0.4611	0.0549	0.4568	0.0555
2.5800	0.4638	0.0551	0.4613	0.0549	0.4569	0.0556
2.5900	0.4639	0.0552	0.4614	0.0550	0.4571	0.0557
2.6000	0.4641	0.0553	0.4615	0.0551	0.4572	0.0558
2.6100	0.4642	0.0554	0.4616	0.0552	0.4574	0.0559
2.6200	0.4644	0.0555	0.4618	0.0553	0.4575	0.0560
2.6300	0.4645	0.0556	0.4619	0.0554	0.4577	0.0561
2.6400	0.4646	0.0556	0.4620	0.0555	0.4578	0.0562
2.6500	0.4648	0.0557	0.4621	0.0556	0.4580	0.0563
2.6600	0.4649	0.0558	0.4622	0.0557	0.4581	0.0564
2.6700	0.4651	0.0559	0.4623	0.0557	0.4582	0.0565
2.6800	0.4652	0.0560	0.4625	0.0558	0.4584	0.0566
2.6900	0.4653	0.0561	0.4626	0.0559	0.4585	0.0567
2.7000	0.4655	0.0562	0.4627	0.0560	0.4587	0.0567
2.7100	0.4656	0.0563	0.4628	0.0561	0.4588	0.0568
2.7200	0.4657	0.0564	0.4629	0.0562	0.4589	0.0569
2.7300	0.4658	0.0564	0.4630	0.0563	0.4591	0.0570
2.7400	0.4660	0.0565	0.4631	0.0563	0.4592	0.0571
2.7500	0.4661	0.0566	0.4632	0.0564	0.4593	0.0572
2.7600	0.4662	0.0567	0.4634	0.0565	0.4595	0.0573
2.7700	0.4664	0.0568	0.4635	0.0566	0.4596	0.0573
2.7800	0.4665	0.0569	0.4636	0.0567	0.4597	0.0574
2.7900	0.4666	0.0570	0.4637	0.0568	0.4599	0.0575
2.8000	0.4667	0.0570	0.4638	0.0568	0.4600	0.0576
2.8100	0.4669	0.0571	0.4639	0.0569	0.4601	0.0577
2.8200	0.4670	0.0572	0.4640	0.0570	0.4602	0.0577
2.8300	0.4671	0.0573	0.4641	0.0571	0.4604	0.0578
2.8400	0.4672	0.0574	0.4642	0.0572	0.4605	0.0579
2.8500	0.4673	0.0574	0.4643	0.0572	0.4606	0.0580
2.8600	0.4675	0.0575	0.4644	0.0573	0.4608	0.0581
2.8700	0.4676	0.0576	0.4645	0.0574	0.4609	0.0582
2.8800	0.4677	0.0577	0.4646	0.0575	0.4610	0.0583
2.8900	0.4678	0.0578	0.4647	0.0576	0.4611	0.0583
2.9000	0.4679	0.0578	0.4648	0.0576	0.4612	0.0584
2.9100	0.4681	0.0579	0.4649	0.0577	0.4614	0.0585
2.9200	0.4682	0.0580	0.4650	0.0578	0.4615	0.0586
2.9300	0.4683	0.0581	0.4651	0.0579	0.4616	0.0587
2.9400	0.4684	0.0582	0.4652	0.0579	0.4617	0.0587
2.9500	0.4685	0.0582	0.4653	0.0580	0.4619	0.0588
2.9600	0.4686	0.0583	0.4654	0.0581	0.4620	0.0589
2.9700	0.4687	0.0584	0.4655	0.0582	0.4621	0.0590
2.9800	0.4689	0.0585	0.4656	0.0582	0.4622	0.0591
2.9900	0.4690	0.0585	0.4657	0.0583	0.4623	0.0592
3.0000	0.4691	0.0586	0.4658	0.0584	0.4625	0.0593
3.0100	0.4692	0.0587	0.4659	0.0585	0.4626	0.0594
3.0200	0.4693	0.0588	0.4660	0.0585	0.4627	0.0594
3.0300	0.4694	0.0588	0.4660	0.0586	0.4628	0.0595
3.0400	0.4695	0.0589	0.4661	0.0587	0.4629	0.0596
3.0500	0.4696	0.0590	0.4662	0.0588	0.4630	0.0596
3.0600	0.4697	0.0591	0.4663	0.0588	0.4632	0.0597
3.0700	0.4698	0.0591	0.4664	0.0589	0.4633	0.0598
3.0800	0.4700	0.0592	0.4665	0.0590	0.4634	0.0599
3.0900	0.4701	0.0593	0.4666	0.0590	0.4635	0.0600
3.1000	0.4702	0.0594	0.4667	0.0591	0.4636	0.0600
3.1100	0.4703	0.0594	0.4668	0.0592	0.4637	0.0601
3.1200	0.4704	0.0595	0.4668	0.0592	0.4638	0.0602
3.1300	0.4705	0.0596	0.4669	0.0593	0.4639	0.0603
3.1400	0.4706	0.0596	0.4670	0.0594	0.4640	0.0603
3.1500	0.4707	0.0597	0.4671	0.0595	0.4642	0.0604
3.1600	0.4708	0.0598	0.4672	0.0595	0.4643	0.0605
3.1700	0.4709	0.0599	0.4673	0.0596	0.4644	0.0606
3.1800	0.4710	0.0599	0.4673	0.0597	0.4645	0.0606
3.1900	0.4711	0.0600	0.4674	0.0597	0.4646	0.0607
3.2000	0.4712	0.0601	0.4675	0.0598	0.4647	0.0608
3.2100	0.4713	0.0601	0.4676	0.0599	0.4648	0.0609
3.2200	0.4714	0.0602	0.4677	0.0599	0.4649	0.0610
3.2300	0.4715	0.0603	0.4678	0.0600	0.4650	0.0610
3.2400	0.4716	0.0603	0.4678	0.0601	0.4651	0.0611
3.2500	0.4717	0.0604	0.4679	0.0601	0.4652	0.0612
3.2600	0.4718	0.0605	0.4680	0.0602	0.4653	0.0613
3.2700	0.4719	0.0605	0.4681	0.0603	0.4654	0.0613
3.2800	0.4720	0.0606	0.4682	0.0603	0.4655	0.0614
3.2900	0.4721	0.0607	0.4682	0.0604	0.4656	0.0615
3.3000	0.4722	0.0607	0.4683	0.0605	0.4657	0.0615
3.3100	0.4723	0.0608	0.4684	0.0605	0.4658	0.0616
3.3200	0.4724	0.0609	0.4685	0.0606	0.4659	0.0617
3.3300	0.4725	0.0609	0.4685	0.0606	0.4660	0.0617
3.3400	0.4725	0.0610	0.4686	0.0607	0.4661	0.0618
3.3500	0.4726	0.0611	0.4687	0.0608	0.4662	0.0618
3.3600	0.4727	0.0611	0.4688	0.0608	0.4663	0.0619
3.3700	0.4728	0.0612	0.4688	0.0609	0.4664	0.0620
3.3800	0.4729	0.0613	0.4689	0.0610	0.4665	0.0621
3.3900	0.4730	0.0613	0.4690	0.0610	0.4666	0.0621
3.4000	0.4731	0.0614	0.4691	0.0611	0.4667	0.0622
3.4100	0.4732	0.0615	0.4691	0.0611	0.4668	0.0623
3.4200	0.4733	0.0615	0.4692	0.0612	0.4669	0.0623
3.4300	0.4734	0.0616	0.4693	0.0613	0.4670	0.0624
3.4400	0.4735	0.0617	0.4693	0.0613	0.4671	0.0625
3.4500	0.4735	0.0617	0.4694	0.0614	0.4672	0.0625
3.4600	0.4736	0.0618	0.4695	0.0614	0.4673	0.0626
3.4700	0.4737	0.0618	0.4696	0.0615	0.4674	0.0626
3.4800	0.4738	0.0619	0.4696	0.0616	0.4675	0.0627
3.4900	0.4739	0.0620	0.4697	0.0616	0.4675	0.0628
3.5000	0.4740	0.0620	0.4698	0.0617	0.4676	0.0628
3.5100	0.4741	0.0621	0.4698	0.0617	0.4677	0.0629
3.5200	0.4742	0.0621	0.4699	0.0618	0.4678	0.0630
3.5300	0.4742	0.0622	0.4700	0.0619	0.4679	0.0630
3.5400	0.4743	0.0623	0.4700	0.0619	0.4680	0.0631
3.5500	0.4744	0.0623	0.4701	0.0620	0.4681	0.0632
3.5600	0.4745	0.0624	0.4702	0.0620	0.4682	0.0632
3.5700	0.4746	0.0624	0.4702	0.0621	0.4682	0.0633
3.5800	0.4747	0.0625	0.4703	0.0621	0.4683	0.0634
3.5900	0.4747	0.0626	0.4704	0.0622	0.4684	0.0634
3.6000	0.4748	0.0626	0.4704	0.0623	0.4685	0.0635
3.6100	0.4749	0.0627	0.4705	0.0623	0.4686	0.0635
3.6200	0.4750	0.0627	0.4706	0.0624	0.4687	0.0636
3.6300	0.4751	0.0628	0.4706	0.0624	0.4688	0.0637
3.6400	0.4752	0.0629	0.4707	0.0625	0.4689	0.0637
3.6500	0.4752	0.0629	0.4708	0.0625	0.4690	0.0638
3.6600	0.4753	0.0630	0.4708	0.0626	0.4691	0.0638
3.6700	0.4754	0.0630	0.4709	0.0626	0.4692	0.0639
3.6800	0.4755	0.0631	0.4709	0.0627	0.4692	0.0640
3.6900	0.4756	0.0631	0.4710	0.0628	0.4693	0.0640
3.7000	0.4756	0.0632	0.4711	0.0628	0.4694	0.0641
3.7100	0.4757	0.0633	0.4711	0.0629	0.4695	0.0641
3.7200	0.4758	0.0633	0.4712	0.0629	0.4696	0.0642
3.7300	0.4759	0.0634	0.4713	0.0630	0.4697	0.0642
3.7400	0.4759	0.0634	0.4713	0.0630	0.4697	0.0643
3.7500	0.4760	0.0635	0.4714	0.0631	0.4698	0.0643
3.7600	0.4761	0.0635	0.4714	0.0631	0.4699	0.0644
3.7700	0.4762	0.0636	0.4715	0.0632	0.4700	0.0644
3.7800	0.4763	0.0636	0.4716	0.0632	0.4701	0.0645
3.7900	0.4763	0.0637	0.4716	0.0633	0.4702	0.0646
3.8000	0.4764	0.0638	0.4717	0.0633	0.4703	0.0646
3.8100	0.4765	0.0638	0.4717	0.0634	0.4704	0.0647
3.8200	0.4766	0.0639	0.4718	0.0634	0.4704	0.0647
3.8300	0.4766	0.0639	0.4718	0.0635	0.4705	0.0648
3.8400	0.4767	0.0640	0.4719	0.0636	0.4706	0.0648
3.8500	0.4768	0.0640	0.4720	0.0636	0.4707	0.0649
3.8600	0.4769	0.0641	0.4720	0.0637	0.4707	0.0650
3.8700	0.4769	0.0641	0.4721	0.0637	0.4708	0.0650
3.8800	0.4770	0.0642	0.4721	0.0638	0.4709	0.0651
3.8900	0.4771	0.0642	0.4722	0.0638	0.4710	0.0651
3.9000	0.4771	0.0643	0.4722	0.0639	0.4711	0.0652
3.9100	0.4772	0.0643	0.4723	0.0639	0.4712	0.0652
3.9200	0.4773	0.0644	0.4724	0.0640	0.4712	0.0653
3.9300	0.4774	0.0644	0.4724	0.0640	0.4713	0.0654
3.9400	0.4774	0.0645	0.4725	0.0641	0.4714	0.0654
3.9500	0.4775	0.0646	0.4725	0.0641	0.4715	0.0655
3.9600	0.4776	0.0646	0.4726	0.0642	0.4715	0.0655
3.9700	0.4776	0.0647	0.4726	0.0642	0.4716	0.0655
3.9800	0.4777	0.0647	0.4727	0.0643	0.4717	0.0656
3.9900	0.4778	0.0648	0.4727	0.0643	0.4717	0.0656
4.0000	0.4779	0.0648	0.4728	0.0644	0.4718	0.0657
4.0100	0.4779	0.0649	0.4728	0.0644	0.4719	0.0657
4.0200	0.4780	0.0649	0.4729	0.0644	0.4719	0.0658
4.0300	0.4781	0.0650	0.4729	0.0645	0.4720	0.0658
4.0400	0.4781	0.0650	0.4730	0.0645	0.4721	0.0659
4.0500	0.4782	0.0651	0.4730	0.0646	0.4722	0.0659
4.0600	0.4783	0.0651	0.4731	0.0646	0.4722	0.0660
4.0700	0.4783	0.0652	0.4731	0.0647	0.4723	0.0661
4.0800	0.4784	0.0652	0.4732	0.0647	0.4724	0.0661
4.0900	0.4785	0.0653	0.4733	0.0648	0.4724	0.0662
4.1000	0.4785	0.0653	0.4733	0.0648	0.4725	0.0662
4.1100	0.4786	0.0654	0.4734	0.0649	0.4726	0.0663
4.1200	0.4787	0.0654	0.4734	0.0649	0.4727	0.0663
4.1300	0.4787	0.0655	0.4735	0.0650	0.4727	0.0664
4.1400	0.4788	0.0655	0.4735	0.0650	0.4728	0.0664
4.1500	0.4789	0.0655	0.4736	0.0651	0.4728	0.0665
4.1600	0.4789	0.0656	0.4736	0.0651	0.4729	0.0665
4.1700	0.4790	0.0656	0.4736	0.0652	0.4730	0.0666
4.1800	0.4791	0.0657	0.4737	0.0652	0.4731	0.0666
4.1900	0.4791	0.0657	0.4737	0.0652	0.4731	0.0667
4.2000	0.4792	0.0658	0.4738	0.0653	0.4732	0.0667
4.2100	0.4793	0.0658	0.4738	0.0653	0.4733	0.0668
4.2200	0.4793	0.0659	0.4739	0.0654	0.4733	0.0668
4.2300	0.4794	0.0659	0.4739	0.0654	0.4734	0.0669
4.2400	0.4794	0.0660	0.4740	0.0655	0.4735	0.0669
4.2500	0.4795	0.0660	0.4740	0.0655	0.4735	0.0670
4.2600	0.4796	0.0661	0.4741	0.0656	0.4736	0.0670
4.2700	0.4796	0.0661	0.4741	0.0656	0.4737	0.0671
4.2800	0.4797	0.0662	0.4742	0.0656	0.4737	0.0671
4.2900	0.4798	0.0662	0.4742	0.0657	0.4738	0.0672
4.3000	0.4798	0.0663	0.4743	0.0657	0.4738	0.0672
4.3100	0.4799	0.0663	0.4743	0.0658	0.4739	0.0673
4.3200	0.4799	0.0663	0.4744	0.0658	0.4740	0.0673
4.3300	0.4800	0.0664	0.4744	0.0659	0.4741	0.0673
4.3400	0.4801	0.0664	0.4744	0.0659	0.4741	0.0674
4.3500	0.4801	0.0665	0.4745	0.0659	0.4742	0.0674
4.3600	0.4802	0.0665	0.4745	0.0660	0.4742	0.0675
4.3700	0.4802	0.0666	0.4746	0.0660	0.4743	0.0675
4.3800	0.4803	0.0666	0.4746	0.0661	0.4744	0.0676
4.3900	0.4804	0.0667	0.4747	0.0661	0.4744	0.0676
4.4000	0.4804	0.0667	0.4747	0.0662	0.4745	0.0677
4.4100	0.4805	0.0668	0.4748	0.0662	0.4746	0.0677
4.4200	0.4805	0.0668	0.4748	0.0662	0.4746	0.0678
4.4300	0.4806	0.0668	0.4748	0.0663	0.4747	0.0678
4.4400	0.4807	0.0669	0.4749	0.0663	0.4747	0.0679
4.4500	0.4807	0.0669	0.4749	0.0664	0.4748	0.0679
4.4600	0.4808	0.0670	0.4750	0.0664	0.4749	0.0680
4.4700	0.4808	0.0670	0.4750	0.0664	0.4749	0.0680
4.4800	0.4809	0.0671	0.4751	0.0665	0.4750	0.0680
4.4900	0.4810	0.0671	0.4751	0.0665	0.4751	0.0681
4.5000	0.4810	0.0671	0.4751	0.0666	0.4751	0.0681
4.5100	0.4811	0.0672	0.4752	0.0666	0.4752	0.0682
4.5200	0.4811	0.0672	0.4752	0.0667	0.4753	0.0682
4.5300	0.4812	0.0673	0.4753	0.0667	0.4753	0.0683
4.5400	0.4812	0.0673	0.4753	0.0667	0.4754	0.0683
4.5500	0.4813	0.0674	0.4753	0.0668	0.4755	0.0684
4.5600	0.4813	0.0674	0.4754	0.0668	0.4755	0.0684
4.5700	0.4814	0.0674	0.4754	0.0669	0.4756	0.0685
4.5800	0.4815	0.0675	0.4755	0.0669	0.4756	0.0685
4.5900	0.4815	0.0675	0.4755	0.0669	0.4757	0.0685
4.6000	0.4816	0.0676	0.4756	0.0670	0.4757	0.0686
4.6100	0.4816	0.0676	0.4756	0.0670	0.4758	0.0686
4.6200	0.4817	0.0677	0.4756	0.0671	0.4759	0.0687
4.6300	0.4817	0.0677	0.4757	0.0671	0.4759	0.0687
4.6400	0.4818	0.0677	0.4757	0.0671	0.4760	0.0688
4.6500	0.4818	0.0678	0.4758	0.0672	0.4760	0.0688
4.6600	0.4819	0.0678	0.4758	0.0672	0.4761	0.0689
4.6700	0.4820	0.0679	0.4758	0.0672	0.4761	0.0689
4.6800	0.4820	0.0679	0.4759	0.0673	0.4762	0.0690
4.6900	0.4821	0.0679	0.4759	0.0673	0.4763	0.0690
4.7000	0.4821	0.0680	0.4759	0.0674	0.4763	0.0690
4.7100	0.4822	0.0680	0.4760	0.0674	0.4763	0.0691
4.7200	0.4822	0.0681	0.4760	0.0674	0.4764	0.0691
4.7300	0.4823	0.0681	0.4761	0.0675	0.4765	0.0691
4.7400	0.4823	0.0681	0.4761	0.0675	0.4765	0.0692
4.7500	0.4824	0.0682	0.4761	0.0676	0.4766	0.0692
4.7600	0.4824	0.0682	0.4762	0.0676	0.4766	0.0693
4.7700	0.4825	0.0683	0.4762	0.0676	0.4767	0.0693
4.7800	0.4825	0.0683	0.4762	0.0677	0.4767	0.0693
4.7900	0.4826	0.0683	0.4763	0.0677	0.4768	0.0694
4.8000	0.4826	0.0684	0.4763	0.0677	0.4768	0.0694
4.8100	0.4827	0.0684	0.4764	0.0678	0.4769	0.0695
4.8200	0.4827	0.0685	0.4764	0.0678	0.4769	0.0695
4.8300	0.4828	0.0685	0.4764	0.0678	0.4770	0.0696
4.8400	0.4828	0.0685	0.4765	0.0679	0.4770	0.0696
4.8500	0.4829	0.0686	0.4765	0.0679	0.4771	0.0696
4.8600	0.4829	0.0686	0.4765	0.0680	0.4772	0.0697
4.8700	0.4830	0.0686	0.4766	0.0680	0.4772	0.0697
4.8800	0.4831	0.0687	0.4766	0.0680	0.4773	0.0698
4.8900	0.4831	0.0687	0.4766	0.0681	0.4773	0.0698
4.9000	0.4832	0.0688	0.4767	0.0681	0.4773	0.0698
4.9100	0.4832	0.0688	0.4767	0.0681	0.4774	0.0699
4.9200	0.4833	0.0688	0.4768	0.0682	0.4774	0.0699
4.9300	0.4833	0.0689	0.4768	0.0682	0.4775	0.0700
4.9400	0.4833	0.0689	0.4768	0.0682	0.4775	0.0700
4.9500	0.4834	0.0690	0.4769	0.0683	0.4776	0.0700
4.9600	0.4834	0.0690	0.4769	0.0683	0.4776	0.0701
4.9700	0.4835	0.0690	0.4769	0.0683	0.4777	0.0701
4.9800	0.4835	0.0691	0.4770	0.0684	0.4777	0.0702
4.9900	0.4836	0.0691	0.4770	0.0684	0.4778	0.0702
5.0000	0.4836	0.0691	0.4770	0.0685	0.4779	0.0702


==> data/r1_5_r2_5_r01_9_r02_22_halfEclipse_cdf.txt <==
t	exact1	exact2	appr1	appr2	sim1	sim2
0.0100	0.0009	0.0000	0.0009	0.0000	0.0007	0.0000
0.0200	0.0140	0.0000	0.0140	0.0000	0.0123	0.0000
0.0300	0.0374	0.0000	0.0374	0.0000	0.0340	0.0000
0.0400	0.0627	0.0000	0.0627	0.0000	0.0578	0.0000
0.0500	0.0868	0.0000	0.0868	0.0000	0.0810	0.0000
0.0600	0.1086	0.0000	0.1086	0.0000	0.1020	0.0000
0.0700	0.1281	0.0000	0.1281	0.0000	0.1210	0.0000
0.0800	0.1456	0.0000	0.1456	0.0000	0.1380	0.0000
0.0900	0.1613	0.0000	0.1613	0.0000	0.1534	0.0000
0.1000	0.1754	0.0000	0.1754	0.0000	0.1674	0.0000
0.1100	0.1882	0.0000	0.1882	0.0000	0.1801	0.0000
0.1200	0.1998	0.0000	0.1998	0.0000	0.1917	0.0000
0.1300	0.2105	0.0000	0.2105	0.0000	0.2023	0.0000
0.1400	0.2202	0.0000	0.2202	0.0000	0.2118	0.0000
0.1500	0.2292	0.0001	0.2292	0.0001	0.2206	0.0000
0.1600	0.2376	0.0001	0.2376	0.0001	0.2289	0.0000
0.1700	0.2453	0.0002	0.2453	0.0002	0.2366	0.0001
0.1800	0.2525	0.0002	0.2525	0.0002	0.2437	0.0001
0.1900	0.2592	0.0003	0.2592	0.0003	0.2503	0.0001
0.2000	0.2655	0.0003	0.2655	0.0003	0.2565	0.0002
0.2100	0.2715	0.0004	0.2714	0.0004	0.2623	0.0002
0.2200	0.2770	0.0005	0.2770	0.0005	0.2678	0.0002
0.2300	0.2823	0.0006	0.2823	0.0006	0.2731	0.0003
0.2400	0.2873	0.0008	0.2873	0.0008	0.2781	0.0004
0.2500	0.2920	0.0009	0.2920	0.0009	0.2826	0.0004
0.2600	0.2965	0.0010	0.2964	0.0010	0.2871	0.0005
0.2700	0.3007	0.0012	0.3007	0.0012	0.2913	0.0006
0.2800	0.3048	0.0013	0.3047	0.0013	0.2953	0.0006
0.2900	0.3086	0.0015	0.3086	0.0015	0.2991	0.0007
0.3000	0.3123	0.0017	0.3123	0.0017	0.3029	0.0008
0.3100	0.3159	0.0019	0.3158	0.0019	0.3064	0.0009
0.3200	0.3192	0.0020	0.3192	0.0020	0.3098	0.0010
0.3300	0.3225	0.0022	0.3224	0.0022	0.3131	0.0012
0.3400	0.3256	0.0024	0.3255	0.0024	0.3162	0.0012
0.3500	0.3286	0.0026	0.3284	0.0026	0.3191	0.0014
0.3600	0.3314	0.0028	0.3313	0.0028	0.3221	0.0015
0.3700	0.3342	0.0031	0.3340	0.0031	0.3248	0.0016
0.3800	0.3368	0.0033	0.3367	0.0033	0.3275	0.0017
0.3900	0.3394	0.0035	0.3392	0.0035	0.3301	0.0019
0.4000	0.3419	0.0037	0.3416	0.0037	0.3325	0.0020
0.4100	0.3442	0.0039	0.3440	0.0039	0.3349	0.0021
0.4200	0.3466	0.0042	0.3463	0.0042	0.3373	0.0023
0.4300	0.3488	0.0044	0.3485	0.0044	0.3395	0.0024
0.4400	0.3509	0.0046	0.3506	0.0046	0.3418	0.0026
0.4500	0.3530	0.0049	0.3526	0.0049	0.3439	0.0027
0.4600	0.3550	0.0051	0.3546	0.0051	0.3460	0.0029
0.4700	0.3570	0.0054	0.3565	0.0054	0.3479	0.0030
0.4800	0.3589	0.0056	0.3584	0.0056	0.3499	0.0031
0.4900	0.3607	0.0058	0.3602	0.0058	0.3519	0.0033
0.5000	0.3625	0.0061	0.3619	0.0061	0.3537	0.0034
0.5100	0.3642	0.0063	0.3636	0.0063	0.3555	0.0036
0.5200	0.3659	0.0066	0.3653	0.0066	0.3572	0.0038
0.5300	0.3676	0.0068	0.3669	0.0068	0.3588	0.0039
0.5400	0.3692	0.0070	0.3684	0.0070	0.3605	0.0041
0.5500	0.3707	0.0073	0.3699	0.0073	0.3621	0.0042
0.5600	0.3722	0.0075	0.3714	0.0075	0.3636	0.0044
0.5700	0.3737	0.0078	0.3728	0.0078	0.3650	0.0046
0.5800	0.3751	0.0080	0.3742	0.0080	0.3664	0.0047
0.5900	0.3765	0.0082	0.3755	0.0082	0.3678	0.0049
0.6000	0.3779	0.0085	0.3768	0.0085	0.3692	0.0051
0.6100	0.3792	0.0087	0.3781	0.0087	0.3706	0.0052
0.6200	0.3805	0.0090	0.3793	0.0089	0.3719	0.0054
0.6300	0.3818	0.0092	0.3805	0.0092	0.3731	0.0055
0.6400	0.3830	0.0094	0.3817	0.0094	0.3744	0.0057
0.6500	0.3842	0.0097	0.3828	0.0097	0.3756	0.0058
0.6600	0.3854	0.0099	0.3839	0.0099	0.3768	0.0060
0.6700	0.3865	0.0101	0.3850	0.0101	0.3779	0.0062
0.6800	0.3876	0.0104	0.3860	0.0104	0.3791	0.0063
0.6900	0.3887	0.0106	0.3871	0.0106	0.3803	0.0065
0.7000	0.3898	0.0108	0.3881	0.0108	0.3814	0.0067
0.7100	0.3909	0.0110	0.3890	0.0110	0.3825	0.0068
0.7200	0.3919	0.0113	0.3900	0.0113	0.3835	0.0070
0.7300	0.3929	0.0115	0.3909	0.0115	0.3846	0.0071
0.7400	0.3939	0.0117	0.3918	0.0117	0.3856	0.0073
0.7500	0.3949	0.0119	0.3927	0.0119	0.3866	0.0075
0.7600	0.3958	0.0122	0.3936	0.0122	0.3876	0.0076
0.7700	0.3967	0.0124	0.3945	0.0124	0.3886	0.0078
0.7800	0.3976	0.0126	0.3953	0.0126	0.3895	0.0079
0.7900	0.3985	0.0128	0.3961	0.0128	0.3904	0.0081
0.8000	0.3994	0.0130	0.3969	0.0130	0.3914	0.0083
0.8100	0.4003	0.0133	0.3977	0.0132	0.3923	0.0084
0.8200	0.4011	0.0135	0.3984	0.0134	0.3931	0.0086
0.8300	0.4019	0.0137	0.3992	0.0137	0.3940	0.0087
0.8400	0.4027	0.0139	0.3999	0.0139	0.3948	0.0088
0.8500	0.4035	0.0141	0.4006	0.0141	0.3957	0.0090
0.8600	0.4043	0.0143	0.4013	0.0143	0.3964	0.0091
0.8700	0.4051	0.0145	0.4020	0.0145	0.3972	0.0093
0.8800	0.4058	0.0147	0.4026	0.0147	0.3980	0.0094
0.8900	0.4066	0.0149	0.4033	0.0149	0.3988	0.0095
0.9000	0.4073	0.0151	0.4039	0.0151	0.3996	0.0097
0.9100	0.4080	0.0153	0.4046	0.0153	0.4003	0.0099
0.9200	0.4087	0.0155	0.4052	0.0155	0.4011	0.0100
0.9300	0.4094	0.0157	0.4058	0.0157	0.4018	0.0102
0.9400	0.4101	0.0159	0.4064	0.0159	0.4026	0.0103
0.9500	0.4107	0.0161	0.4069	0.0161	0.4033	0.0105
0.9600	0.4114	0.0163	0.4075	0.0163	0.4040	0.0106
0.9700	0.4120	0.0165	0.4081	0.0164	0.4047	0.0108
0.9800	0.4127	0.0167	0.4086	0.0166	0.4054	0.0109
0.9900	0.4133	0.0169	0.4092	0.0168	0.4061	0.0111
1.0000	0.4139	0.0171	0.4097	0.0170	0.4067	0.0112
1.0100	0.4145	0.0173	0.4102	0.0172	0.4073	0.0113
1.0200	0.4151	0.0174	0.4107	0.0174	0.4080	0.0115
1.0300	0.4157	0.0176	0.4112	0.0176	0.4086	0.0116
1.0400	0.4163	0.0178	0.4117	0.0177	0.4092	0.0118
1.0500	0.4168	0.0180	0.4122	0.0179	0.4098	0.0119
1.0600	0.4174	0.0182	0.4126	0.0181	0.4104	0.0121
1.0700	0.4179	0.0183	0.4131	0.0183	0.4110	0.0122
1.0800	0.4185	0.0185	0.4135	0.0185	0.4116	0.0124
1.0900	0.4190	0.0187	0.4140	0.0186	0.4122	0.0125
1.1000	0.4195	0.0189	0.4144	0.0188	0.4128	0.0126
1.1100	0.4201	0.0191	0.4148	0.0190	0.4133	0.0128
1.1200	0.4206	0.0192	0.4153	0.0191	0.4139	0.0129
1.1300	0.4211	0.0194	0.4157	0.0193	0.4144	0.0130
1.1400	0.4216	0.0196	0.4161	0.0195	0.4150	0.0131
1.1500	0.4221	0.0197	0.4165	0.0196	0.4155	0.0133
1.1600	0.4225	0.0199	0.4169	0.0198	0.4160	0.0134
1.1700	0.4230	0.0201	0.4173	0.0200	0.4165	0.0135
1.1800	0.4235	0.0202	0.4176	0.0201	0.4170	0.0136
1.1900	0.4240	0.0204	0.4180	0.0203	0.4175	0.0138
1.2000	0.4244	0.0206	0.4184	0.0205	0.4180	0.0139
1.2100	0.4249	0.0207	0.4187	0.0206	0.4185	0.0140
1.2200	0.4253	0.0209	0.4191	0.0208	0.4190	0.0141
1.2300	0.4258	0.0211	0.4195	0.0209	0.4195	0.0143
1.2400	0.4262	0.0212	0.4198	0.0211	0.4200	0.0144
1.2500	0.4266	0.0214	0.4201	0.0212	0.4205	0.0146
1.2600	0.4270	0.0215	0.4205	0.0214	0.4209	0.0147
1.2700	0.4275	0.0217	0.4208	0.0216	0.4214	0.0148
1.2800	0.4279	0.0218	0.4211	0.0217	0.4218	0.0149
1.2900	0.4283	0.0220	0.4214	0.0219	0.4222	0.0150
1.3000	0.4287	0.0221	0.4217	0.0220	0.4227	0.0151
1.3100	0.4291	0.0223	0.4221	0.0222	0.4230	0.0152
1.3200	0.4295	0.0225	0.4224	0.0223	0.4235	0.0153
1.3300	0.4299	0.0226	0.4227	0.0225	0.4239	0.0155
1.3400	0.4302	0.0228	0.4229	0.0226	0.4244	0.0156
1.3500	0.4306	0.0229	0.4232	0.0227	0.4248	0.0157
1.3600	0.4310	0.0230	0.4235	0.0229	0.4252	0.0158
1.3700	0.4314	0.0232	0.4238	0.0230	0.4256	0.0160
1.3800	0.4317	0.0233	0.4241	0.0232	0.4260	0.0161
1.3900	0.4321	0.0235	0.4244	0.0233	0.4264	0.0162
1.4000	0.4324	0.0236	0.4246	0.0234	0.4268	0.0163
1.4100	0.4328	0.0238	0.4249	0.0236	0.4272	0.0164
1.4200	0.4331	0.0239	0.4251	0.0237	0.4276	0.0165
1.4300	0.4335	0.0241	0.4254	0.0239	0.4280	0.0166
1.4400	0.4338	0.0242	0.4257	0.0240	0.4284	0.0167
1.4500	0.4342	0.0243	0.4259	0.0241	0.4287	0.0168
1.4600	0.4345	0.0245	0.4261	0.0243	0.4291	0.0169
1.4700	0.4348	0.0246	0.4264	0.0244	0.4295	0.0171
1.4800	0.4351	0.0247	0.4266	0.0245	0.4298	0.0172
1.4900	0.4355	0.0249	0.4269	0.0247	0.4301	0.0173
1.5000	0.4358	0.0250	0.4271	0.0248	0.4305	0.0174
1.5100	0.4361	0.0251	0.4273	0.0249	0.4309	0.0175
1.5200	0.4364	0.0253	0.4276	0.0251	0.4312	0.0176
1.5300	0.4367	0.0254	0.4278	0.0252	0.4316	0.0177
1.5400	0.4370	0.0255	0.4280	0.0253	0.4319	0.0178
1.5500	0.4373	0.0257	0.4282	0.0254	0.4322	0.0179
1.5600	0.4376	0.0258	0.4284	0.0256	0.4325	0.0180
1.5700	0.4379	0.0259	0.4286	0.0257	0.4328	0.0181
1.5800	0.4382	0.0261	0.4288	0.0258	0.4332	0.0182
1.5900	0.4385	0.0262	0.4290	0.0259	0.4335	0.0183
1.6000	0.4388	0.0263	0.4293	0.0261	0.4338	0.0184
1.6100	0.4391	0.0264	0.4294	0.0262	0.4341	0.0185
1.6200	0.4394	0.0266	0.4296	0.0263	0.4344	0.0186
1.6300	0.4396	0.0267	0.4298	0.0264	0.4348	0.0187
1.6400	0.4399	0.0268	0.4300	0.0265	0.4351	0.0188
1.6500	0.4402	0.0269	0.4302	0.0267	0.4354	0.0189
1.6600	0.4404	0.0271	0.4304	0.0268	0.4357	0.0190
1.6700	0.4407	0.0272	0.4306	0.0269	0.4360	0.0191
1.6800	0.4410	0.0273	0.4308	0.0270	0.4363	0.0192
1.6900	0.4412	0.0274	0.4310	0.0271	0.4365	0.0193
1.7000	0.4415	0.0275	0.4311	0.0272	0.4368	0.0194
1.7100	0.4418	0.0277	0.4313	0.0273	0.4371	0.0195
1.7200	0.4420	0.0278	0.4315	0.0275	0.4374	0.0196
1.7300	0.4423	0.0279	0.4317	0.0276	0.4377	0.0197
1.7400	0.4425	0.0280	0.4318	0.0277	0.4380	0.0198
1.7500	0.4428	0.0281	0.4320	0.0278	0.4382	0.0199
1.7600	0.4430	0.0283	0.4322	0.0279	0.4385	0.0200
1.7700	0.4432	0.0284	0.4323	0.0280	0.4388	0.0201
1.7800	0.4435	0.0285	0.4325	0.0281	0.4390	0.0202
1.7900	0.4437	0.0286	0.4326	0.0282	0.4393	0.0203
1.8000	0.4440	0.0287	0.4328	0.0283	0.4396	0.0204
1.8100	0.4442	0.0288	0.4329	0.0284	0.4399	0.0205
1.8200	0.4444	0.0289	0.4331	0.0286	0.4401	0.0205
1.8300	0.4447	0.0290	0.4333	0.0287	0.4404	0.0206
1.8400	0.4449	0.0292	0.4334	0.0288	0.4406	0.0207
1.8500	0.4451	0.0293	0.4335	0.0289	0.4409	0.0208
1.8600	0.4453	0.0294	0.4337	0.0290	0.4411	0.0209
1.8700	0.4456	0.0295	0.4338	0.0291	0.4414	0.0210
1.8800	0.4458	0.0296	0.4340	0.0292	0.4416	0.0211
1.8900	0.4460	0.0297	0.4341	0.0293	0.4419	0.0212
1.9000	0.4462	0.0298	0.4343	0.0294	0.4421	0.0213
1.9100	0.4464	0.0299	0.4344	0.0295	0.4423	0.0214
1.9200	0.4466	0.0300	0.4345	0.0296	0.4425	0.0215
1.9300	0.4468	0.0301	0.4347	0.0297	0.4428	0.0215
1.9400	0.4470	0.0302	0.4348	0.0298	0.4430	0.0216
1.9500	0.4473	0.0303	0.4349	0.0299	0.4432	0.0217
1.9600	0.4475	0.0304	0.4351	0.0300	0.4435	0.0218
1.9700	0.4477	0.0305	0.4352	0.0301	0.4437	0.0219
1.9800	0.4479	0.0306	0.4353	0.0302	0.4439	0.0220
1.9900	0.4481	0.0307	0.4354	0.0303	0.4442	0.0220
2.0000	0.4483	0.0308	0.4356	0.0304	0.4444	0.0221
2.0100	0.4485	0.0309	0.4357	0.0305	0.4446	0.0222
2.0200	0.4487	0.0310	0.4358	0.0306	0.4448	0.0223
2.0300	0.4488	0.0311	0.4359	0.0307	0.4450	0.0224
2.0400	0.4490	0.0312	0.4360	0.0307	0.4452	0.0225
2.0500	0.4492	0.0313	0.4362	0.0308	0.4455	0.0226
2.0600	0.4494	0.0314	0.4363	0.0309	0.4456	0.0227
2.0700	0.4496	0.0315	0.4364	0.0310	0.4459	0.0227
2.0800	0.4498	0.0316	0.4365	0.0311	0.4461	0.0228
2.0900	0.4500	0.0317	0.4366	0.0312	0.4463	0.0229
2.1000	0.4502	0.0318	0.4367	0.0313	0.4465	0.0230
2.1100	0.4503	0.0319	0.4368	0.0314	0.4467	0.0231
2.1200	0.4505	0.0320	0.4370	0.0315	0.4469	0.0231
2.1300	0.4507	0.0321	0.4371	0.0316	0.4471	0.0232
2.1400	0.4509	0.0322	0.4372	0.0317	0.4473	0.0233
2.1500	0.4511	0.0323	0.4373	0.0317	0.4475	0.0234
2.1600	0.4512	0.0324	0.4374	0.0318	0.4477	0.0234
2.1700	0.4514	0.0325	0.4375	0.0319	0.4478	0.0235
2.1800	0.4516	0.0326	0.4376	0.0320	0.4480	0.0236
2.1900	0.4517	0.0327	0.4377	0.0321	0.4482	0.0237
2.2000	0.4519	0.0328	0.4378	0.0322	0.4484	0.0238
2.2100	0.4521	0.0329	0.4379	0.0323	0.4486	0.0239
2.2200	0.4522	0.0330	0.4380	0.0324	0.4488	0.0239
2.2300	0.4524	0.0330	0.4381	0.0324	0.4490	0.0240
2.2400	0.4526	0.0331	0.4382	0.0325	0.4492	0.0241
2.2500	0.4527	0.0332	0.4383	0.0326	0.4493	0.0242
2.2600	0.4529	0.0333	0.4384	0.0327	0.4495	0.0242
2.2700	0.4531	0.0334	0.4385	0.0328	0.4497	0.0243
2.2800	0.4532	0.0335	0.4385	0.0329	0.4499	0.0244
2.2900	0.4534	0.0336	0.4386	0.0329	0.4501	0.0245
2.3000	0.4535	0.0337	0.4387	0.0330	0.4502	0.0246
2.3100	0.4537	0.0338	0.4388	0.0331	0.4504	0.0246
2.3200	0.4539	0.0338	0.4389	0.0332	0.4506	0.0247
2.3300	0.4540	0.0339	0.4390	0.0333	0.4508	0.0248
2.3400	0.4542	0.0340	0.4391	0.0333	0.4509	0.0248
2.3500	0.4543	0.0341	0.4392	0.0334	0.4511	0.0249
2.3600	0.4545	0.0342	0.4393	0.0335	0.4513	0.0250
2.3700	0.4546	0.0343	0.4393	0.0336	0.4514	0.0251
2.3800	0.4548	0.0344	0.4394	0.0337	0.4516	0.0252
2.3900	0.4549	0.0344	0.4395	0.0337	0.4518	0.0252
2.4000	0.4551	0.0345	0.4396	0.0338	0.4520	0.0253
2.4100	0.4552	0.0346	0.4397	0.0339	0.4521	0.0254
2.4200	0.4553	0.0347	0.4397	0.0340	0.4523	0.0254
2.4300	0.4555	0.0348	0.4398	0.0340	0.4524	0.0255
2.4400	0.4556	0.0348	0.4399	0.0341	0.4526	0.0256
2.4500	0.4558	0.0349	0.4400	0.0342	0.4528	0.0256
2.4600	0.4559	0.0350	0.4401	0.0343	0.4529	0.0257
2.4700	0.4561	0.0351	0.4401	0.0343	0.4531	0.0257
2.4800	0.4562	0.0352	0.4402	0.0344	0.4532	0.0258
2.4900	0.4563	0.0353	0.4403	0.0345	0.4534	0.0259
2.5000	0.4565	0.0353	0.4404	0.0346	0.4535	0.0259
2.5100	0.4566	0.0354	0.4404	0.0346	0.4537	0.0260
2.5200	0.4567	0.0355	0.4405	0.0347	0.4538	0.0261
2.5300	0.4569	0.0356	0.4406	0.0348	0.4540	0.0262
2.5400	0.4570	0.0357	0.4407	0.0349	0.4541	0.0262
2.5500	0.4571	0.0357	0.4407	0.0349	0.4543	0.0263
2.5600	0.4573	0.0358	0.4408	0.0350	0.4544	0.0263
2.5700	0.4574	0.0359	0.4409	0.0351	0.4546	0.0264
2.5800	0.4575	0.0360	0.4409	0.0351	0.4547	0.0265
2.5900	0.4577	0.0360	0.4410	0.0352	0.4549	0.0265
2.6000	0.4578	0.0361	0.4411	0.0353	0.4550	0.0266
2.6100	0.4579	0.0362	0.4411	0.0354	0.4552	0.0267
2.6200	0.4580	0.0363	0.4412	0.0354	0.4553	0.0267
2.6300	0.4582	0.0363	0.4413	0.0355	0.4555	0.0268
2.6400	0.4583	0.0364	0.4413	0.0356	0.4556	0.0269
2.6500	0.4584	0.0365	0.4414	0.0356	0.4558	0.0269
2.6600	0.4585	0.0366	0.4415	0.0357	0.4559	0.0270
2.6700	0.4587	0.0366	0.4415	0.0358	0.4561	0.0271
2.6800	0.4588	0.0367	0.4416	0.0358	0.4562	0.0271
2.6900	0.4589	0.0368	0.4417	0.0359	0.4564	0.0272
2.7000	0.4590	0.0369	0.4417	0.0360	0.4565	0.0272
2.7100	0.4592	0.0369	0.4418	0.0360	0.4566	0.0273
2.7200	0.4593	0.0370	0.4418	0.0361	0.4568	0.0274
2.7300	0.4594	0.0371	0.4419	0.0362	0.4569	0.0275
2.7400	0.4595	0.0372	0.4420	0.0362	0.4571	0.0275
2.7500	0.4596	0.0372	0.4420	0.0363	0.4572	0.0276
2.7600	0.4597	0.0373	0.4421	0.0364	0.4573	0.0276
2.7700	0.4599	0.0374	0.4421	0.0364	0.4574	0.0277
2.7800	0.4600	0.0374	0.4422	0.0365	0.4576	0.0278
2.7900	0.4601	0.0375	0.4422	0.0366	0.4577	0.0278
2.8000	0.4602	0.0376	0.4423	0.0366	0.4578	0.0279
2.8100	0.4603	0.0376	0.4424	0.0367	0.4579	0.0279
2.8200	0.4604	0.0377	0.4424	0.0368	0.4581	0.0280
2.8300	0.4605	0.0378	0.4425	0.0368	0.4582	0.0281
2.8400	0.4606	0.0379	0.4425	0.0369	0.4583	0.0281
2.8500	0.4608	0.0379	0.4426	0.0369	0.4584	0.0282
2.8600	0.4609	0.0380	0.4426	0.0370	0.4585	0.0283
2.8700	0.4610	0.0381	0.4427	0.0371	0.4587	0.0283
2.8800	0.4611	0.0381	0.4427	0.0371	0.4588	0.0284
2.8900	0.4612	0.0382	0.4428	0.0372	0.4589	0.0284
2.9000	0.4613	0.0383	0.4428	0.0373	0.4590	0.0285
2.9100	0.4614	0.0383	0.4429	0.0373	0.4592	0.0286
2.9200	0.4615	0.0384	0.4430	0.0374	0.4593	0.0286
2.9300	0.4616	0.0385	0.4430	0.0374	0.4594	0.0287
2.9400	0.4617	0.0385	0.4431	0.0375	0.4595	0.0288
2.9500	0.4618	0.0386	0.4431	0.0376	0.4596	0.0288
2.9600	0.4619	0.0387	0.4432	0.0376	0.4598	0.0289
2.9700	0.4620	0.0387	0.4432	0.0377	0.4599	0.0289
2.9800	0.4621	0.0388	0.4433	0.0377	0.4600	0.0290
2.9900	0.4622	0.0389	0.4433	0.0378	0.4601	0.0290
3.0000	0.4623	0.0389	0.4433	0.0379	0.4602	0.0291
3.0100	0.4624	0.0390	0.4434	0.0379	0.4604	0.0291
3.0200	0.4625	0.0391	0.4434	0.0380	0.4605	0.0292
3.0300	0.4626	0.0391	0.4435	0.0380	0.4606	0.0293
3.0400	0.4627	0.0392	0.4435	0.0381	0.4607	0.0293
3.0500	0.4628	0.0393	0.4436	0.0382	0.4608	0.0294
3.0600	0.4629	0.0393	0.4436	0.0382	0.4609	0.0294
3.0700	0.4630	0.0394	0.4437	0.0383	0.4610	0.0295
3.0800	0.4631	0.0394	0.4437	0.0383	0.4612	0.0295
3.0900	0.4632	0.0395	0.4438	0.0384	0.4613	0.0296
3.1000	0.4633	0.0396	0.4438	0.0384	0.4614	0.0296
3.1100	0.4634	0.0396	0.4439	0.0385	0.4615	0.0297
3.1200	0.4635	0.0397	0.4439	0.0385	0.4616	0.0297
3.1300	0.4636	0.0398	0.4439	0.0386	0.4617	0.0298
3.1400	0.4637	0.0398	0.4440	0.0387	0.4618	0.0299
3.1500	0.4638	0.0399	0.4440	0.0387	0.4619	0.0299
3.1600	0.4639	0.0399	0.4441	0.0388	0.4620	0.0300
3.1700	0.4640	0.0400	0.4441	0.0388	0.4621	0.0300
3.1800	0.4641	0.0401	0.4442	0.0389	0.4622	0.0301
3.1900	0.4642	0.0401	0.4442	0.0389	0.4623	0.0301
3.2000	0.4643	0.0402	0.4442	0.0390	0.4624	0.0302
3.2100	0.4643	0.0402	0.4443	0.0390	0.4625	0.0302
3.2200	0.4644	0.0403	0.4443	0.0391	0.4626	0.0303
3.2300	0.4645	0.0404	0.4444	0.0392	0.4627	0.0303
3.2400	0.4646	0.0404	0.4444	0.0392	0.4628	0.0304
3.2500	0.4647	0.0405	0.4444	0.0393	0.4629	0.0304
3.2600	0.4648	0.0405	0.4445	0.0393	0.4631	0.0305
3.2700	0.4649	0.0406	0.4445	0.0394	0.4632	0.0305
3.2800	0.4650	0.0407	0.4446	0.0394	0.4633	0.0306
3.2900	0.4651	0.0407	0.4446	0.0395	0.4634	0.0306
3.3000	0.4651	0.0408	0.4446	0.0395	0.4635	0.0307
3.3100	0.4652	0.0408	0.4447	0.0396	0.4636	0.0307
3.3200	0.4653	0.0409	0.4447	0.0396	0.4637	0.0308
3.3300	0.4654	0.0409	0.4447	0.0397	0.4638	0.0308
3.3400	0.4655	0.0410	0.4448	0.0397	0.4639	0.0309
3.3500	0.4656	0.0411	0.4448	0.0398	0.4640	0.0309
3.3600	0.4657	0.0411	0.4449	0.0398	0.4641	0.0310
3.3700	0.4657	0.0412	0.4449	0.0399	0.4642	0.0310
3.3800	0.4658	0.0412	0.4449	0.0399	0.4642	0.0311
3.3900	0.4659	0.0413	0.4450	0.0400	0.4643	0.0311
3.4000	0.4660	0.0413	0.4450	0.0400	0.4644	0.0312
3.4100	0.4661	0.0414	0.4450	0.0401	0.4645	0.0312
3.4200	0.4661	0.0415	0.4451	0.0401	0.4646	0.0313
3.4300	0.4662	0.0415	0.4451	0.0402	0.4647	0.0313
3.4400	0.4663	0.0416	0.4451	0.0402	0.4648	0.0314
3.4500	0.4664	0.0416	0.4452	0.0403	0.4649	0.0315
3.4600	0.4665	0.0417	0.4452	0.0403	0.4650	0.0315
3.4700	0.4665	0.0417	0.4452	0.0404	0.4651	0.0315
3.4800	0.4666	0.0418	0.4453	0.0404	0.4652	0.0316
3.4900	0.4667	0.0418	0.4453	0.0405	0.4653	0.0316
3.5000	0.4668	0.0419	0.4453	0.0405	0.4654	0.0317
3.5100	0.4669	0.0419	0.4454	0.0406	0.4654	0.0317
3.5200	0.4669	0.0420	0.4454	0.0406	0.4655	0.0318
3.5300	0.4670	0.0421	0.4454	0.0407	0.4656	0.0318
3.5400	0.4671	0.0421	0.4455	0.0407	0.4657	0.0319
3.5500	0.4672	0.0422	0.4455	0.0408	0.4658	0.0319
3.5600	0.4672	0.0422	0.4455	0.0408	0.4659	0.0320
3.5700	0.4673	0.0423	0.4456	0.0409	0.4660	0.0320
3.5800	0.4674	0.0423	0.4456	0.0409	0.4661	0.0320
3.5900	0.4675	0.0424	0.4456	0.0410	0.4661	0.0321
3.6000	0.4676	0.0424	0.4457	0.0410	0.4662	0.0321
3.6100	0.4676	0.0425	0.4457	0.0411	0.4663	0.0322
3.6200	0.4677	0.0425	0.4457	0.0411	0.4664	0.0322
3.6300	0.4678	0.0426	0.4458	0.0411	0.4665	0.0323
3.6400	0.4678	0.0426	0.4458	0.0412	0.4666	0.0323
3.6500	0.4679	0.0427	0.4458	0.0412	0.4666	0.0324
3.6600	0.4680	0.0427	0.4458	0.0413	0.4667	0.0324
3.6700	0.4681	0.0428	0.4459	0.0413	0.4668	0.0324
3.6800	0.4681	0.0428	0.4459	0.0414	0.4669	0.0325
3.6900	0.4682	0.0429	0.4459	0.0414	0.4670	0.0325
3.7000	0.4683	0.0429	0.4460	0.0415	0.4671	0.0326
3.7100	0.4684	0.0430	0.4460	0.0415	0.4671	0.0326
3.7200	0.4684	0.0430	0.4460	0.0416	0.4672	0.0326
3.7300	0.4685	0.0431	0.4460	0.0416	0.4673	0.0327
3.7400	0.4686	0.0431	0.4461	0.0416	0.4674	0.0327
3.7500	0.4686	0.0432	0.4461	0.0417	0.4675	0.0328
3.7600	0.4687	0.0432	0.4461	0.0417	0.4675	0.0328
3.7700	0.4688	0.0433	0.4462	0.0418	0.4676	0.0328
3.7800	0.4688	0.0433	0.4462	0.0418	0.4677	0.0329
3.7900	0.4689	0.0434	0.4462	0.0419	0.4678	0.0329
3.8000	0.4690	0.0434	0.4462	0.0419	0.4678	0.0330
3.8100	0.4690	0.0435	0.4463	0.0420	0.4679	0.0330
3.8200	0.4691	0.0435	0.4463	0.0420	0.4680	0.0331
3.8300	0.4692	0.0436	0.4463	0.0420	0.4681	0.0331
3.8400	0.4693	0.0436	0.4463	0.0421	0.4681	0.0332
3.8500	0.4693	0.0437	0.4464	0.0421	0.4682	0.0332
3.8600	0.4694	0.0437	0.4464	0.0422	0.4683	0.0332
3.8700	0.4695	0.0438	0.4464	0.0422	0.4684	0.0333
3.8800	0.4695	0.0438	0.4464	0.0423	0.4685	0.0333
3.8900	0.4696	0.0439	0.4465	0.0423	0.4685	0.0334
3.9000	0.4697	0.0439	0.4465	0.0423	0.4686	0.0334
3.9100	0.4697	0.0440	0.4465	0.0424	0.4687	0.0335
3.9200	0.4698	0.0440	0.4465	0.0424	0.4688	0.0335
3.9300	0.4698	0.0441	0.4466	0.0425	0.4688	0.0335
3.9400	0.4699	0.0441	0.4466	0.0425	0.4689	0.0336
3.9500	0.4700	0.0442	0.4466	0.0425	0.4690	0.0336
3.9600	0.4700	0.0442	0.4466	0.0426	0.4691	0.0337
3.9700	0.4701	0.0443	0.4467	0.0426	0.4691	0.0337
3.9800	0.4702	0.0443	0.4467	0.0427	0.4692	0.0337
3.9900	0.4702	0.0443	0.4467	0.0427	0.4692	0.0338
4.0000	0.4703	0.0444	0.4467	0.0427	0.4693	0.0338
4.0100	0.4704	0.0444	0.4468	0.0428	0.4694	0.0339
4.0200	0.4704	0.0445	0.4468	0.0428	0.4695	0.0339
4.0300	0.4705	0.0445	0.4468	0.0429	0.4695	0.0340
4.0400	0.4705	0.0446	0.4468	0.0429	0.4696	0.0340
4.0500	0.4706	0.0446	0.4469	0.0430	0.4697	0.0340
4.0600	0.4707	0.0447	0.4469	0.0430	0.4697	0.0341
4.0700	0.4707	0.0447	0.4469	0.0430	0.4698	0.0341
4.0800	0.4708	0.0448	0.4469	0.0431	0.4699	0.0342
4.0900	0.4708	0.0448	0.4469	0.0431	0.4700	0.0342
4.1000	0.4709	0.0448	0.4470	0.0431	0.4700	0.0342
4.1100	0.4710	0.0449	0.4470	0.0432	0.4701	0.0343
4.1200	0.4710	0.0449	0.4470	0.0432	0.4701	0.0343
4.1300	0.4711	0.0450	0.4470	0.0433	0.4702	0.0343
4.1400	0.4711	0.0450	0.4471	0.0433	0.4703	0.0344
4.1500	0.4712	0.0451	0.4471	0.0433	0.4703	0.0344
4.1600	0.4713	0.0451	0.4471	0.0434	0.4704	0.0345
4.1700	0.4713	0.0452	0.4471	0.0434	0.4705	0.0345
4.1800	0.4714	0.0452	0.4471	0.0435	0.4705	0.0345
4.1900	0.4714	0.0452	0.4472	0.0435	0.4706	0.0346
4.2000	0.4715	0.0453	0.4472	0.0435	0.4707	0.0346
4.2100	0.4716	0.0453	0.4472	0.0436	0.4707	0.0347
4.2200	0.4716	0.0454	0.4472	0.0436	0.4708	0.0347
4.2300	0.4717	0.0454	0.4472	0.0437	0.4709	0.0347
4.2400	0.4717	0.0455	0.4473	0.0437	0.4709	0.0348
4.2500	0.4718	0.0455	0.4473	0.0437	0.4710	0.0348
4.2600	0.4718	0.0455	0.4473	0.0438	0.4711	0.0348
4.2700	0.4719	0.0456	0.4473	0.0438	0.4712	0.0349
4.2800	0.4720	0.0456	0.4473	0.0438	0.4712	0.0349
4.2900	0.4720	0.0457	0.4474	0.0439	0.4713	0.0349
4.3000	0.4721	0.0457	0.4474	0.0439	0.4714	0.0350
4.3100	0.4721	0.0458	0.4474	0.0439	0.4714	0.0350
4.3200	0.4722	0.0458	0.4474	0.0440	0.4715	0.0351
4.3300	0.4722	0.0458	0.4474	0.0440	0.4716	0.0351
4.3400	0.4723	0.0459	0.4475	0.0441	0.4716	0.0351
4.3500	0.4723	0.0459	0.4475	0.0441	0.4717	0.0352
4.3600	0.4724	0.0460	0.4475	0.0441	0.4718	0.0352
4.3700	0.4725	0.0460	0.4475	0.0442	0.4718	0.0352
4.3800	0.4725	0.0460	0.4475	0.0442	0.4719	0.0353
4.3900	0.4726	0.0461	0.4475	0.0442	0.4720	0.0353
4.4000	0.4726	0.0461	0.4476	0.0443	0.4720	0.0354
4.4100	0.4727	0.0462	0.4476	0.0443	0.4721	0.0354
4.4200	0.4727	0.0462	0.4476	0.0443	0.4722	0.0354
4.4300	0.4728	0.0463	0.4476	0.0444	0.4722	0.0355
4.4400	0.4728	0.0463	0.4476	0.0444	0.4723	0.0355
4.4500	0.4729	0.0463	0.4477	0.0445	0.4723	0.0356
4.4600	0.4729	0.0464	0.4477	0.0445	0.4724	0.0356
4.4700	0.4730	0.0464	0.4477	0.0445	0.4724	0.0356
4.4800	0.4730	0.0465	0.4477	0.0446	0.4725	0.0357
4.4900	0.4731	0.0465	0.4477	0.0446	0.4726	0.0357
4.5000	0.4731	0.0465	0.4477	0.0446	0.4726	0.0357
4.5100	0.4732	0.0466	0.4478	0.0447	0.4727	0.0358
4.5200	0.4732	0.0466	0.4478	0.0447	0.4727	0.0358
4.5300	0.4733	0.0467	0.4478	0.0447	0.4728	0.0358
4.5400	0.4733	0.0467	0.4478	0.0448	0.4729	0.0359
4.5500	0.4734	0.0467	0.4478	0.0448	0.4729	0.0359
4.5600	0.4734	0.0468	0.4478	0.0448	0.4730	0.0359
4.5700	0.4735	0.0468	0.4479	0.0449	0.4730	0.0360
4.5800	0.4735	0.0469	0.4479	0.0449	0.4731	0.0360
4.5900	0.4736	0.0469	0.4479	0.0449	0.4731	0.0360
4.6000	0.4736	0.0469	0.4479	0.0450	0.4732	0.0361
4.6100	0.4737	0.0470	0.4479	0.0450	0.4732	0.0361
4.6200	0.4737	0.0470	0.4479	0.0450	0.4733	0.0361
4.6300	0.4738	0.0470	0.4480	0.0451	0.4733	0.0362
4.6400	0.4738	0.0471	0.4480	0.0451	0.4734	0.0362
4.6500	0.4739	0.0471	0.4480	0.0451	0.4735	0.0362
4.6600	0.4739	0.0472	0.4480	0.0452	0.4735	0.0363
4.6700	0.4740	0.0472	0.4480	0.0452	0.4736	0.0363
4.6800	0.4740	0.0472	0.4480	0.0452	0.4737	0.0363
4.6900	0.4741	0.0473	0.4481	0.0453	0.4737	0.0364
4.7000	0.4741	0.0473	0.4481	0.0453	0.4738	0.0364
4.7100	0.4742	0.0474	0.4481	0.0453	0.4738	0.0364
4.7200	0.4742	0.0474	0.4481	0.0454	0.4739	0.0365
4.7300	0.4743	0.0474	0.4481	0.0454	0.4739	0.0365
4.7400	0.4743	0.0475	0.4481	0.0454	0.4740	0.0365
4.7500	0.4744	0.0475	0.4482	0.0455	0.4740	0.0365
4.7600	0.4744	0.0475	0.4482	0.0455	0.4741	0.0366
4.7700	0.4745	0.0476	0.4482	0.0455	0.4742	0.0366
4.7800	0.4745	0.0476	0.4482	0.0456	0.4742	0.0366
4.7900	0.4746	0.0477	0.4482	0.0456	0.4743	0.0367
4.8000	0.4746	0.0477	0.4482	0.0456	0.4743	0.0367
4.8100	0.4747	0.0477	0.4482	0.0457	0.4744	0.0367
4.8200	0.4747	0.0478	0.4483	0.0457	0.4744	0.0367
4.8300	0.4748	0.0478	0.4483	0.0457	0.4745	0.0368
4.8400	0.4748	0.0478	0.4483	0.0458	0.4745	0.0368
4.8500	0.4748	0.0479	0.4483	0.0458	0.4746	0.0368
4.8600	0.4749	0.0479	0.4483	0.0458	0.4746	0.0369
4.8700	0.4749	0.0479	0.4483	0.0459	0.4747	0.0369
4.8800	0.4750	0.0480	0.4483	0.0459	0.4747	0.0369
4.8900	0.4750	0.0480	0.4484	0.0459	0.4748	0.0369
4.9000	0.4751	0.0481	0.4484	0.0459	0.4748	0.0370
4.9100	0.4751	0.0481	0.4484	0.0460	0.4749	0.0370
4.9200	0.4752	0.0481	0.4484	0.0460	0.4750	0.0370
4.9300	0.4752	0.0482	0.4484	0.0460	0.4750	0.0371
4.9400	0.4752	0.0482	0.4484	0.0461	0.4751	0.0371
4.9500	0.4753	0.0482	0.4484	0.0461	0.4752	0.0371
4.9600	0.4753	0.0483	0.4484	0.0461	0.4752	0.0372
4.9700	0.4754	0.0483	0.4485	0.0462	0.4753	0.0372
4.9800	0.4754	0.0483	0.4485	0.0462	0.4753	0.0372
4.9900	0.4755	0.0484	0.4485	0.0462	0.4754	0.0373
5.0000	0.4755	0.0484	0.4485	0.0463	0.4754	0.0373


==> data/sc1_rx1_siso.txt <==
time    cdf
0.0100	0.0005
0.0200	0.0083
0.0300	0.0223
0.0400	0.0375
0.0500	0.0519
0.0600	0.0650
0.0700	0.0767
0.0800	0.0873
0.0900	0.0967
0.1000	0.1052
0.1100	0.1128
0.1200	0.1198
0.1300	0.1262
0.1400	0.1321
0.1500	0.1375
0.1600	0.1425
0.1700	0.1471
0.1800	0.1515
0.1900	0.1555
0.2000	0.1593
0.2100	0.1628
0.2200	0.1662
0.2300	0.1694
0.2400	0.1723
0.2500	0.1752
0.2600	0.1779
0.2700	0.1804
0.2800	0.1829
0.2900	0.1852
0.3000	0.1874
0.3100	0.1895
0.3200	0.1916
0.3300	0.1935
0.3400	0.1954
0.3500	0.1972
0.3600	0.1989
0.3700	0.2006
0.3800	0.2022
0.3900	0.2038
0.4000	0.2052
0.4100	0.2067
0.4200	0.2081
0.4300	0.2094
0.4400	0.2108
0.4500	0.2120
0.4600	0.2133
0.4700	0.2145
0.4800	0.2156
0.4900	0.2167
0.5000	0.2178
0.5100	0.2189
0.5200	0.2199
0.5300	0.2209
0.5400	0.2219
0.5500	0.2229
0.5600	0.2238
0.5700	0.2247
0.5800	0.2256
0.5900	0.2265
0.6000	0.2273
0.6100	0.2281
0.6200	0.2290
0.6300	0.2297
0.6400	0.2305
0.6500	0.2313
0.6600	0.2320
0.6700	0.2327
0.6800	0.2334
0.6900	0.2341
0.7000	0.2348
0.7100	0.2355
0.7200	0.2361
0.7300	0.2368
0.7400	0.2374
0.7500	0.2380
0.7600	0.2386
0.7700	0.2392
0.7800	0.2398
0.7900	0.2403
0.8000	0.2409
0.8100	0.2414
0.8200	0.2420
0.8300	0.2425
0.8400	0.2430
0.8500	0.2435
0.8600	0.2440
0.8700	0.2445
0.8800	0.2450
0.8900	0.2455
0.9000	0.2460
0.9100	0.2464
0.9200	0.2469
0.9300	0.2473
0.9400	0.2478
0.9500	0.2482
0.9600	0.2487
0.9700	0.2491
0.9800	0.2495
0.9900	0.2499
1.0000	0.2503
1.0100	0.2507
1.0200	0.2511
1.0300	0.2515
1.0400	0.2519
1.0500	0.2522
1.0600	0.2526
1.0700	0.2530
1.0800	0.2533
1.0900	0.2537
1.1000	0.2541
1.1100	0.2544
1.1200	0.2547
1.1300	0.2551
1.1400	0.2554
1.1500	0.2557
1.1600	0.2561
1.1700	0.2564
1.1800	0.2567
1.1900	0.2570
1.2000	0.2573
1.2100	0.2576
1.2200	0.2579
1.2300	0.2582
1.2400	0.2585
1.2500	0.2588
1.2600	0.2591
1.2700	0.2594
1.2800	0.2597
1.2900	0.2600
1.3000	0.2602
1.3100	0.2605
1.3200	0.2608
1.3300	0.2610
1.3400	0.2613
1.3500	0.2616
1.3600	0.2618
1.3700	0.2621
1.3800	0.2623
1.3900	0.2626
1.4000	0.2628
1.4100	0.2631
1.4200	0.2633
1.4300	0.2636
1.4400	0.2638
1.4500	0.2640
1.4600	0.2643
1.4700	0.2645
1.4800	0.2647
1.4900	0.2649
1.5000	0.2652
1.5100	0.2654
1.5200	0.2656
1.5300	0.2658
1.5400	0.2660
1.5500	0.2663
1.5600	0.2665
1.5700	0.2667
1.5800	0.2669
1.5900	0.2671
1.6000	0.2673
1.6100	0.2675
1.6200	0.2677
1.6300	0.2679
1.6400	0.2681
1.6500	0.2683
1.6600	0.2685
1.6700	0.2687
1.6800	0.2688
1.6900	0.2690
1.7000	0.2692
1.7100	0.2694
1.7200	0.2696
1.7300	0.2698
1.7400	0.2699
1.7500	0.2701
1.7600	0.2703
1.7700	0.2705
1.7800	0.2706
1.7900	0.2708
1.8000	0.2710
1.8100	0.2712
1.8200	0.2713
1.8300	0.2715
1.8400	0.2717
1.8500	0.2718
1.8600	0.2720
1.8700	0.2721
1.8800	0.2723
1.8900	0.2725
1.9000	0.2726
1.9100	0.2728
1.9200	0.2729
1.9300	0.2731
1.9400	0.2732
1.9500	0.2734
1.9600	0.2735
1.9700	0.2737
1.9800	0.2738
1.9900	0.2740
2.0000	0.2741
2.0100	0.2743
2.0200	0.2744
2.0300	0.2746
2.0400	0.2747
2.0500	0.2749
2.0600	0.2750
2.0700	0.2751
2.0800	0.2753
2.0900	0.2754
2.1000	0.2755
2.1100	0.2757
2.1200	0.2758
2.1300	0.2759
2.1400	0.2761
2.1500	0.2762
2.1600	0.2763
2.1700	0.2765
2.1800	0.2766
2.1900	0.2767
2.2000	0.2768
2.2100	0.2770
2.2200	0.2771
2.2300	0.2772
2.2400	0.2773
2.2500	0.2775
2.2600	0.2776
2.2700	0.2777
2.2800	0.2778
2.2900	0.2780
2.3000	0.2781
2.3100	0.2782
2.3200	0.2783
2.3300	0.2784
2.3400	0.2785
2.3500	0.2787
2.3600	0.2788
2.3700	0.2789
2.3800	0.2790
2.3900	0.2791
2.4000	0.2792
2.4100	0.2793
2.4200	0.2794
2.4300	0.2795
2.4400	0.2797
2.4500	0.2798
2.4600	0.2799
2.4700	0.2800
2.4800	0.2801
2.4900	0.2802
2.5000	0.2803
2.5100	0.2804
2.5200	0.2805
2.5300	0.2806
2.5400	0.2807
2.5500	0.2808
2.5600	0.2809
2.5700	0.2810
2.5800	0.2811
2.5900	0.2812
2.6000	0.2813
2.6100	0.2814
2.6200	0.2815
2.6300	0.2816
2.6400	0.2817
2.6500	0.2818
2.6600	0.2819
2.6700	0.2820
2.6800	0.2821
2.6900	0.2822
2.7000	0.2823
2.7100	0.2824
2.7200	0.2825
2.7300	0.2826
2.7400	0.2826
2.7500	0.2827
2.7600	0.2828
2.7700	0.2829
2.7800	0.2830
2.7900	0.2831
2.8000	0.2832
2.8100	0.2833
2.8200	0.2834
2.8300	0.2834
2.8400	0.2835
2.8500	0.2836
2.8600	0.2837
2.8700	0.2838
2.8800	0.2839
2.8900	0.2840
2.9000	0.2840
2.9100	0.2841
2.9200	0.2842
2.9300	0.2843
2.9400	0.2844
2.9500	0.2845
2.9600	0.2845
2.9700	0.2846
2.9800	0.2847
2.9900	0.2848
3.0000	0.2849
3.0100	0.2849
3.0200	0.2850
3.0300	0.2851
3.0400	0.2852
3.0500	0.2853
3.0600	0.2853
3.0700	0.2854
3.0800	0.2855
3.0900	0.2856
3.1000	0.2856
3.1100	0.2857
3.1200	0.2858
3.1300	0.2859
3.1400	0.2859
3.1500	0.2860
3.1600	0.2861
3.1700	0.2862
3.1800	0.2862
3.1900	0.2863
3.2000	0.2864
3.2100	0.2865
3.2200	0.2865
3.2300	0.2866
3.2400	0.2867
3.2500	0.2867
3.2600	0.2868
3.2700	0.2869
3.2800	0.2870
3.2900	0.2870
3.3000	0.2871
3.3100	0.2872
3.3200	0.2872
3.3300	0.2873
3.3400	0.2874
3.3500	0.2874
3.3600	0.2875
3.3700	0.2876
3.3800	0.2876
3.3900	0.2877
3.4000	0.2878
3.4100	0.2878
3.4200	0.2879
3.4300	0.2880
3.4400	0.2880
3.4500	0.2881
3.4600	0.2882
3.4700	0.2882
3.4800	0.2883
3.4900	0.2884
3.5000	0.2884
3.5100	0.2885
3.5200	0.2886
3.5300	0.2886
3.5400	0.2887
3.5500	0.2887
3.5600	0.2888
3.5700	0.2889
3.5800	0.2889
3.5900	0.2890
3.6000	0.2890
3.6100	0.2891
3.6200	0.2892
3.6300	0.2892
3.6400	0.2893
3.6500	0.2893
3.6600	0.2894
3.6700	0.2895
3.6800	0.2895
3.6900	0.2896
3.7000	0.2896
3.7100	0.2897
3.7200	0.2898
3.7300	0.2898
3.7400	0.2899
3.7500	0.2899
3.7600	0.2900
3.7700	0.2900
3.7800	0.2901
3.7900	0.2902
3.8000	0.2902
3.8100	0.2903
3.8200	0.2903
3.8300	0.2904
3.8400	0.2904
3.8500	0.2905
3.8600	0.2906
3.8700	0.2906
3.8800	0.2907
3.8900	0.2907
3.9000	0.2908
3.9100	0.2908
3.9200	0.2909
3.9300	0.2909
3.9400	0.2910
3.9500	0.2910
3.9600	0.2911
3.9700	0.2911
3.9800	0.2912
3.9900	0.2912
4.0000	0.2913
4.0100	0.2914
4.0200	0.2914
4.0300	0.2915
4.0400	0.2915
4.0500	0.2916
4.0600	0.2916
4.0700	0.2917
4.0800	0.2917
4.0900	0.2918
4.1000	0.2918
4.1100	0.2919
4.1200	0.2919
4.1300	0.2920
4.1400	0.2920
4.1500	0.2921
4.1600	0.2921
4.1700	0.2922
4.1800	0.2922
4.1900	0.2923
4.2000	0.2923
4.2100	0.2924
4.2200	0.2924
4.2300	0.2924
4.2400	0.2925
4.2500	0.2925
4.2600	0.2926
4.2700	0.2926
4.2800	0.2927
4.2900	0.2927
4.3000	0.2928
4.3100	0.2928
4.3200	0.2929
4.3300	0.2929
4.3400	0.2930
4.3500	0.2930
4.3600	0.2931
4.3700	0.2931
4.3800	0.2931
4.3900	0.2932
4.4000	0.2932
4.4100	0.2933
4.4200	0.2933
4.4300	0.2934
4.4400	0.2934
4.4500	0.2935
4.4600	0.2935
4.4700	0.2936
4.4800	0.2936
4.4900	0.2936
4.5000	0.2937
4.5100	0.2937
4.5200	0.2938
4.5300	0.2938
4.5400	0.2939
4.5500	0.2939
4.5600	0.2939
4.5700	0.2940
4.5800	0.2940
4.5900	0.2941
4.6000	0.2941
4.6100	0.2942
4.6200	0.2942
4.6300	0.2942
4.6400	0.2943
4.6500	0.2943
4.6600	0.2944
4.6700	0.2944
4.6800	0.2944
4.6900	0.2945
4.7000	0.2945
4.7100	0.2946
4.7200	0.2946
4.7300	0.2947
4.7400	0.2947
4.7500	0.2947
4.7600	0.2948
4.7700	0.2948
4.7800	0.2949
4.7900	0.2949
4.8000	0.2949
4.8100	0.2950
4.8200	0.2950
4.8300	0.2951
4.8400	0.2951
4.8500	0.2951
4.8600	0.2952
4.8700	0.2952
4.8800	0.2952
4.8900	0.2953
4.9000	0.2953
4.9100	0.2954
4.9200	0.2954
4.9300	0.2954
4.9400	0.2955
4.9500	0.2955
4.9600	0.2956
4.9700	0.2956
4.9800	0.2956
4.9900	0.2957
5.0000	0.2957


==> data/sc1_rx2_siso.txt <==
time  cdf
0.0000	0.0000
0.1000	0.0018
0.2000	0.0159
0.3000	0.0347
0.4000	0.0524
0.5000	0.0678
0.6000	0.0812
0.7000	0.0927
0.8000	0.1028
0.9000	0.1117
1.0000	0.1196
1.1000	0.1266
1.2000	0.1330
1.3000	0.1387
1.4000	0.1440
1.5000	0.1488
1.6000	0.1532
1.7000	0.1572
1.8000	0.1610
1.9000	0.1645
2.0000	0.1678
2.1000	0.1709
2.2000	0.1738
2.3000	0.1765
2.4000	0.1791
2.5000	0.1815
2.6000	0.1838
2.7000	0.1860
2.8000	0.1881
2.9000	0.1901
3.0000	0.1920
3.1000	0.1938
3.2000	0.1955
3.3000	0.1971
3.4000	0.1987
3.5000	0.2002
3.6000	0.2017
3.7000	0.2031
3.8000	0.2045
3.9000	0.2058
4.0000	0.2070
4.1000	0.2082
4.2000	0.2094
4.3000	0.2106
4.4000	0.2117
4.5000	0.2127
4.6000	0.2138
4.7000	0.2148
4.8000	0.2157
4.9000	0.2167
5.0000	0.2176

